Optimally Interpolating between Ex-Ante Fairness and Welfare

For the fundamental problem of allocating a set of resources among individuals with varied preferences, the quality of an allocation relates to the degree of fairness and the collective welfare achieved. Unfortunately, in many resource-allocation settings, it is computationally hard to maximize welfare while achieving fairness goals. In this work, we consider ex-ante notions of fairness; popular examples include the \emph{randomized round-robin algorithm} and \emph{sortition mechanism}. We propose a general framework to systematically study the \emph{interpolation} between fairness and welfare goals in a multi-criteria setting. We develop two efficient algorithms ($\varepsilon-Mix$ and $Simple-Mix$) that achieve different trade-off guarantees with respect to fairness and welfare. $\varepsilon-Mix$ achieves an optimal multi-criteria approximation with respect to fairness and welfare, while $Simple-Mix$ achieves optimality up to a constant factor with zero computational overhead beyond the underlying \emph{welfare-maximizing mechanism} and the \emph{ex-ante fair mechanism}. Our framework makes no assumptions on either of the two underlying mechanisms, other than that the fair mechanism produces a distribution over the set of all allocations. Indeed, if these mechanisms are themselves approximation algorithms, our framework will retain the approximation factor, guaranteeing sensitivity to the quality of the underlying mechanisms, while being \emph{oblivious} to them. We also give an extensive experimental analysis for the aforementioned ex-ante fair mechanisms on real data sets, confirming our theoretical analysis.

==> tikz/plot/AAMAS15_eps_0.1.csv <==
alpha,results
0.050000000000000044,1170.46
0.09999999999999998,1170.8933333333334
0.15000000000000002,1171.07
0.20000000000000007,1171.3866666666668
0.25,1171.7266666666667
0.30000000000000004,1171.9066666666668
0.35,1172.43
0.4,1172.9633333333334
0.45,1172.5733333333333
0.5,1173.4366666666667
0.55,1173.5766666666666
0.6,1173.9933333333333
0.6499999999999999,1173.7133333333334
0.7,1174.3533333333332
0.75,1174.3166666666666
0.7999999999999999,1174.3066666666666
0.85,1174.6
0.8999999999999999,1174.7166666666667
0.95,1174.8366666666666


==> tikz/plot/AAMAS15_eps_50_0.01_5batches.csv <==
alpha,means,variance,max,min
0.050000000000000044,1173.6080000000002,3.2454159999997843,1176.62,1171.69
0.09999999999999998,1173.858,1.3095760000000003,1175.78,1172.35
0.15000000000000002,1177.8300000000002,2.3613199999999757,1180.55,1176.04
0.20000000000000007,1179.3020000000001,4.9765759999999375,1181.48,1175.2
0.25,1181.516,10.25994400000019,1187.68,1179.04
0.30000000000000004,1184.02,5.80804000000009,1186.99,1181.04
0.35,1185.002,0.7925359999999688,1185.77,1183.65
0.4,1187.7079999999999,1.3814560000000426,1189.55,1185.85
0.45,1192.466,8.013583999999835,1196.1,1188.02
0.5,1194.124,1.0945040000000341,1195.37,1192.59
0.55,1193.85,13.006880000000319,1198.39,1187.29
0.6,1200.036,2.3142639999999264,1202.76,1198.17
0.6499999999999999,1201.806,17.41026399999992,1207.12,1197.35
0.7,1204.0720000000001,2.62389600000017,1206.38,1202.0
0.75,1207.3619999999999,0.9231760000000792,1208.26,1205.57
0.7999999999999999,1207.9160000000002,5.412584000000065,1211.69,1205.56
0.85,1209.244,4.965304000000058,1211.86,1205.84
0.8999999999999999,1212.7680000000003,1.0985359999999678,1213.65,1211.14
0.95,1214.9779999999998,1.8655760000000172,1217.0,1212.79


==> tikz/plot/AAMAS15_eps_50_0.05_5batches.csv <==
alpha,means,variance,max,min
0.050000000000000044,1172.55,6.12139999999994,1175.76,1169.65
0.09999999999999998,1175.4519999999998,2.5510160000000495,1177.16,1172.53
0.15000000000000002,1176.2999999999997,4.185440000000089,1178.23,1172.53
0.20000000000000007,1178.19,3.646879999999924,1180.83,1175.29
0.25,1184.158,8.585176000000025,1187.25,1179.06
0.30000000000000004,1186.086,11.390623999999653,1189.51,1179.89
0.35,1184.3380000000002,4.863896000000111,1187.99,1182.09
0.4,1189.666,20.999783999999593,1197.32,1184.18
0.45,1192.488,1.3615759999999617,1194.58,1191.32
0.5,1193.836,8.460304000000018,1198.1,1189.81
0.55,1196.0520000000001,7.153855999999979,1199.71,1192.01
0.6,1195.966,4.136624000000063,1198.42,1193.07
0.6499999999999999,1200.0120000000002,6.023815999999863,1204.58,1197.5
0.7,1202.258,2.8605759999999605,1204.68,1200.14
0.75,1207.486,17.90546400000003,1211.73,1201.92
0.7999999999999999,1208.0459999999998,2.7056240000000957,1210.13,1206.39
0.85,1205.8000000000002,0.525280000000005,1206.64,1204.98
0.8999999999999999,1211.484,2.2481039999999775,1213.54,1209.21
0.95,1210.7620000000002,3.138856000000026,1212.93,1208.64


==> tikz/plot/AAMAS15_eps_50_0.1_5batches.csv <==
alpha,means,variance,max,min
0.050000000000000044,1172.728,0.3310159999999918,1173.68,1172.19
0.09999999999999998,1174.2779999999998,2.495335999999921,1177.12,1172.27
0.15000000000000002,1176.404,1.0733039999999607,1177.92,1174.89
0.20000000000000007,1178.006,3.0155839999998917,1180.6,1175.46
0.25,1183.08,7.8564400000001395,1187.68,1179.92
0.30000000000000004,1184.7820000000002,3.5549359999999814,1187.73,1181.97
0.35,1186.5580000000002,3.5118160000000445,1188.88,1184.29
0.4,1189.016,15.655064000000227,1193.88,1183.45
0.45,1190.224,1.0130239999999702,1191.61,1189.05
0.5,1193.6680000000001,14.058056000000025,1198.98,1189.09
0.55,1195.74,18.30956000000007,1203.38,1191.66
0.6,1198.136,7.648343999999897,1202.52,1195.4
0.6499999999999999,1197.554,5.330623999999928,1200.94,1193.88
0.7,1201.0800000000002,0.6722000000000306,1202.09,1200.1
0.75,1204.916,1.3512640000000278,1206.31,1202.85
0.7999999999999999,1203.874,13.021664000000078,1207.45,1197.57
0.85,1207.594,20.54874399999988,1211.74,1200.45
0.8999999999999999,1209.032,3.2214560000000096,1210.93,1205.71
0.95,1210.084,2.9699839999999256,1213.53,1209.19


==> tikz/plot/AAMAS15_eps_means_0.01.csv <==
alpha,results
0.050000000000000044,1170.1033333333332
0.09999999999999998,1170.7633333333333
0.15000000000000002,1171.56
0.20000000000000007,1171.6233333333332
0.25,1172.2033333333334
0.30000000000000004,1172.2566666666667
0.35,1172.6833333333334
0.4,1173.0066666666667
0.45,1173.3133333333333
0.5,1173.6166666666666
0.55,1174.0466666666666
0.6,1173.82
0.6499999999999999,1174.0666666666666
0.7,1174.4233333333334
0.75,1174.6166666666666
0.7999999999999999,1174.67
0.85,1174.9133333333334
0.8999999999999999,1174.8766666666668
0.95,1175.0166666666667


==> tikz/plot/AAMAS15_eps_means_0.05.csv <==
alpha,results
0.050000000000000044,1170.1833333333334
0.09999999999999998,1170.7766666666666
0.15000000000000002,1171.2766666666666
0.20000000000000007,1171.26
0.25,1172.2333333333333
0.30000000000000004,1172.1966666666667
0.35,1172.63
0.4,1172.7266666666667
0.45,1173.05
0.5,1173.2133333333334
0.55,1173.66
0.6,1173.8633333333332
0.6499999999999999,1173.77
0.7,1174.3533333333332
0.75,1174.3366666666666
0.7999999999999999,1174.6833333333334
0.85,1174.7566666666667
0.8999999999999999,1174.9633333333334
0.95,1174.9733333333334


==> tikz/plot/AAMAS15_eps_means_0.1.csv <==
alpha,results
0.050000000000000044,1170.11
0.09999999999999998,1170.7166666666667
0.15000000000000002,1171.07
0.20000000000000007,1171.5166666666667
0.25,1172.1333333333334
0.30000000000000004,1171.9533333333334
0.35,1172.4166666666667
0.4,1172.59
0.45,1173.0666666666666
0.5,1172.8666666666666
0.55,1173.16
0.6,1173.6933333333334
0.6499999999999999,1173.87
0.7,1173.94
0.75,1174.42
0.7999999999999999,1174.5766666666666
0.85,1174.72
0.8999999999999999,1174.7466666666667
0.95,1174.78


==> tikz/plot/AAMAS15_eps_var_0.01.csv <==
alpha,results
0.050000000000000044,6.824322222222223
0.09999999999999998,7.008322222222223
0.15000000000000002,7.298322222222222
0.20000000000000007,7.314455555555557
0.25,5.975955555555555
0.30000000000000004,5.738488888888888
0.35,5.854622222222222
0.4,4.5684555555555555
0.45,4.3889000000000005
0.5,4.067822222222222
0.55,2.93
0.6,2.5222222222222217
0.6499999999999999,2.285555555555555
0.7,1.3535666666666664
0.75,1.2766222222222225
0.7999999999999999,0.5724
0.85,0.4725
0.8999999999999999,0.2284
0.95,0.23715555555555554


==> tikz/plot/AAMAS15_eps_var_0.05.csv <==
alpha,results
0.050000000000000044,7.119788888888887
0.09999999999999998,7.443788888888891
0.15000000000000002,7.1066666666666665
0.20000000000000007,6.245566666666667
0.25,6.072322222222223
0.30000000000000004,5.936233333333332
0.35,5.908399999999999
0.4,4.902455555555555
0.45,4.228888888888889
0.5,4.0699555555555555
0.55,3.36
0.6,2.8382666666666667
0.6499999999999999,2.2491666666666665
0.7,1.7657888888888889
0.75,1.141388888888889
0.7999999999999999,1.104488888888889
0.85,0.6063222222222219
0.8999999999999999,0.2647222222222222
0.95,0.12995555555555557


==> tikz/plot/AAMAS15_eps_var_0.1.csv <==
alpha,results
0.050000000000000044,7.43138888888889
0.09999999999999998,7.298055555555555
0.15000000000000002,6.9497333333333335
0.20000000000000007,5.824455555555555
0.25,6.2672888888888885
0.30000000000000004,6.013122222222222
0.35,5.854722222222224
0.4,5.456666666666667
0.45,4.935555555555556
0.5,3.7380999999999993
0.55,3.9067666666666656
0.6,3.5882333333333327
0.6499999999999999,2.325288888888889
0.7,2.397788888888889
0.75,1.6286222222222224
0.7999999999999999,0.9924888888888891
0.85,0.8688888888888889
0.8999999999999999,0.5942333333333333
0.95,0.25915555555555553


==> tikz/plot/AAMAS15_simple_0.1.csv <==
alpha,results
0.050000000000000044,1170.2
0.09999999999999998,1170.29
0.15000000000000002,1170.4566666666667
0.20000000000000007,1171.1
0.25,1171.22
0.30000000000000004,1171.36
0.35,1171.315
0.4,1172.045
0.45,1171.7566666666667
0.5,1172.5816666666667
0.55,1172.4166666666667
0.6,1173.31
0.6499999999999999,1172.9683333333332
0.7,1173.3216666666667
0.75,1173.9333333333334
0.7999999999999999,1173.9766666666667
0.85,1174.2933333333333
0.8999999999999999,1174.4916666666666
0.95,1174.6883333333333


==> tikz/plot/AAMAS15_simple_50_0.1_10batches.csv <==
alpha,means,variance,max,min
0.050000000000000044,1172.2495000000001,0.5399022500000217,1173.67,1171.265
0.09999999999999998,1174.297,1.1175009999999275,1175.85,1172.17
0.15000000000000002,1176.8429999999998,3.04972600000004,1179.43,1173.705
0.20000000000000007,1178.334,2.447593999999841,1181.11,1175.775
0.25,1181.1999999999998,3.9257000000000075,1184.23,1177.215
0.30000000000000004,1185.154,9.004453999999868,1192.3,1181.0
0.35,1186.8745000000001,7.331087249999882,1193.165,1183.765
0.4,1188.5030000000002,4.386891000000051,1190.39,1183.34
0.45,1190.8,8.880165000000007,1196.46,1187.835
0.5,1194.3509999999999,7.468818999999881,1199.82,1190.32
0.55,1195.315,2.4637899999999098,1198.415,1193.585
0.6,1197.9175,4.4901512500000775,1202.2,1194.93
0.6499999999999999,1200.6649999999997,6.759970000000068,1205.39,1195.375
0.7,1202.7375,2.3513662500000585,1204.94,1199.03
0.75,1206.2144999999998,4.0460322499998735,1210.955,1203.33
0.7999999999999999,1207.7705,2.1303472499999074,1209.99,1205.655
0.85,1210.4965,2.351070249999962,1212.855,1207.92
0.8999999999999999,1211.9425,2.444646249999988,1214.24,1209.905
0.95,1215.2095000000002,0.5333572499999579,1216.6,1214.2


==> tikz/plot/AAMAS15_simple_var_0.1.csv <==
alpha,results
0.050000000000000044,8.199808333333333
0.09999999999999998,9.761566666666667
0.15000000000000002,10.693808333333333
0.20000000000000007,10.62016388888889
0.25,11.129830555555554
0.30000000000000004,10.067455555555556
0.35,11.967655555555558
0.4,10.757122222222222
0.45,11.70336388888889
0.5,11.609030555555556
0.55,11.383030555555557
0.6,9.94016388888889
0.6499999999999999,8.197608333333335
0.7,6.912608333333334
0.75,6.985363888888889
0.7999999999999999,6.9891555555555565
0.85,5.66236388888889
0.8999999999999999,2.855833333333334
0.95,2.1590972222222224


==> tikz/plot/AAMAS16_eps_0.1.csv <==
alpha,results
0.050000000000000044,832.0
0.09999999999999998,832.8883333333333
0.15000000000000002,834.9083333333333
0.20000000000000007,838.9266666666666
0.25,841.1416666666667
0.30000000000000004,842.95
0.35,844.3633333333333
0.4,845.4283333333333
0.45,851.0683333333334
0.5,852.8916666666667
0.55,855.035
0.6,856.905
0.6499999999999999,859.8933333333333
0.7,859.7233333333334
0.75,862.7833333333333
0.7999999999999999,864.485
0.85,866.8333333333334
0.8999999999999999,870.8133333333334
0.95,871.1333333333333


==> tikz/plot/AAMAS16_eps_50_0.01_5batches.csv <==
alpha,means,variance,max,min
0.050000000000000044,832.1600000000001,3.6821199999999648,835.55,829.88
0.09999999999999998,834.0640000000001,6.063303999999909,837.68,830.46
0.15000000000000002,838.7759999999998,1.8351039999999172,840.31,836.33
0.20000000000000007,838.6780000000001,3.2633359999999554,841.43,835.89
0.25,843.5020000000001,11.944496000000019,846.96,837.98
0.30000000000000004,844.396,4.019384000000012,847.25,842.42
0.35,845.948,3.858455999999955,848.54,842.61
0.4,850.2,5.4189200000000195,853.88,846.52
0.45,853.652,9.395295999999972,859.41,851.05
0.5,855.756,3.7181040000000585,857.69,852.12
0.55,856.894,4.654144000000072,859.24,853.18
0.6,860.71,10.845959999999954,866.52,856.89
0.6499999999999999,861.458,9.047535999999969,864.97,857.92
0.7,863.558,3.5092560000000796,866.84,861.41
0.75,866.174,5.0041439999999024,869.56,863.24
0.7999999999999999,867.936,4.082904000000132,870.45,864.3
0.85,868.6619999999999,6.909135999999885,870.42,863.47
0.8999999999999999,872.692,0.1542960000000047,873.04,872.14
0.95,873.808,2.0774960000000453,876.5,872.31


==> tikz/plot/AAMAS16_eps_50_0.05_5batches.csv <==
alpha,means,variance,max,min
0.050000000000000044,831.3100000000001,1.168799999999985,833.3,830.29
0.09999999999999998,832.926,1.6702640000000013,834.53,831.72
0.15000000000000002,836.9680000000001,0.4880959999999893,837.78,835.76
0.20000000000000007,839.396,7.648984000000008,842.11,834.12
0.25,841.3399999999999,4.988120000000119,843.55,837.56
0.30000000000000004,843.854,9.343144000000084,847.74,838.52
0.35,844.126,3.829663999999923,846.27,841.21
0.4,848.9380000000001,5.527416000000024,852.73,845.37
0.45,850.548,4.185855999999953,853.93,848.03
0.5,854.372,33.725735999999834,860.18,844.11
0.55,854.546,7.417064000000044,858.47,850.24
0.6,855.716,15.752304000000029,862.37,851.5
0.6499999999999999,859.774,7.5581840000000735,863.08,855.02
0.7,861.22,4.856599999999938,864.23,857.95
0.75,865.6119999999999,2.728695999999979,868.64,864.12
0.7999999999999999,865.6039999999999,1.377943999999959,866.86,864.22
0.85,867.9780000000001,2.8759760000000023,870.43,866.05
0.8999999999999999,869.3640000000001,4.194863999999974,872.09,865.95
0.95,872.9259999999998,2.1874239999999974,874.77,870.49


==> tikz/plot/AAMAS16_eps_50_0.1_5batches.csv <==
alpha,means,variance,max,min
0.050000000000000044,831.0279999999999,0.685655999999997,832.11,830.08
0.09999999999999998,836.0,2.95332000000005,839.32,834.62
0.15000000000000002,836.394,2.0280240000000402,838.08,834.72
0.20000000000000007,838.616,5.306424000000035,842.77,835.81
0.25,840.9100000000001,5.603680000000021,843.36,836.9
0.30000000000000004,842.656,6.16546399999998,847.4,840.11
0.35,846.208,2.3541760000000096,848.35,844.51
0.4,846.994,15.357143999999881,851.81,842.38
0.45,849.2859999999998,3.3716240000000517,850.97,845.76
0.5,851.856,5.961543999999954,854.87,847.45
0.55,854.0439999999999,19.124224000000105,858.55,848.43
0.6,854.158,9.706656000000047,857.59,849.59
0.6499999999999999,857.9540000000001,13.311383999999993,862.31,851.52
0.7,860.2819999999999,6.42693599999995,863.87,856.09
0.75,860.5300000000001,4.878919999999872,862.3,856.32
0.7999999999999999,864.4759999999999,3.5514640000000575,866.77,861.55
0.85,866.0039999999999,2.160543999999906,868.68,864.33
0.8999999999999999,867.5960000000001,1.6547440000000484,868.73,865.16
0.95,869.93,4.031119999999997,873.88,868.68


==> tikz/plot/AAMAS16_eps_means_0.01.csv <==
alpha,results
0.050000000000000044,831.8066666666666
0.09999999999999998,834.9733333333334
0.15000000000000002,838.8233333333334
0.20000000000000007,841.05
0.25,841.96
0.30000000000000004,845.4266666666666
0.35,844.7333333333333
0.4,849.3666666666667
0.45,853.1866666666666
0.5,850.36
0.55,854.93
0.6,858.6433333333333
0.6499999999999999,860.37
0.7,864.9666666666667
0.75,866.7766666666666
0.7999999999999999,867.9633333333334
0.85,867.7666666666667
0.8999999999999999,871.38
0.95,875.64


==> tikz/plot/AAMAS16_eps_means_0.05.csv <==
alpha,results
0.050000000000000044,831.88
0.09999999999999998,833.48
0.15000000000000002,836.99
0.20000000000000007,836.87
0.25,840.8633333333333
0.30000000000000004,845.1366666666667
0.35,849.97
0.4,845.2466666666667
0.45,850.8233333333334
0.5,852.3666666666667
0.55,854.0333333333333
0.6,858.3433333333334
0.6499999999999999,857.5233333333333
0.7,861.4566666666667
0.75,863.9133333333333
0.7999999999999999,867.3733333333333
0.85,868.63
0.8999999999999999,869.32
0.95,871.42


==> tikz/plot/AAMAS16_eps_var_0.01.csv <==
alpha,results
0.050000000000000044,127.99426666666666
0.09999999999999998,113.49445555555555
0.15000000000000002,286.2667666666667
0.20000000000000007,278.27928888888886
0.25,330.0751222222222
0.30000000000000004,438.00048888888887
0.35,451.67765555555553
0.4,486.9391555555555
0.45,510.5322222222223
0.5,507.7738222222221
0.55,507.83160000000004
0.6,471.76555555555564
0.6499999999999999,461.4988888888889
0.7,439.48555555555555
0.75,390.6977888888889
0.7999999999999999,352.9991555555556
0.85,208.45165555555548
0.8999999999999999,186.1331222222222
0.95,120.50915555555558


==> tikz/plot/AAMAS16_eps_var_0.05.csv <==
alpha,results
0.050000000000000044,33.70378888888889
0.09999999999999998,174.1377888888889
0.15000000000000002,173.02115555555557
0.20000000000000007,344.9125
0.25,395.85165555555557
0.30000000000000004,452.27915555555546
0.35,456.18098888888886
0.4,503.5292888888889
0.45,514.7588888888888
0.5,514.3264555555556
0.55,486.19982222222217
0.6,503.01426666666674
0.6499999999999999,453.97573333333327
0.7,459.46
0.75,411.7496555555555
0.7999999999999999,337.8204888888888
0.85,231.7470666666667
0.8999999999999999,149.3589888888889
0.95,175.5091222222222


==> tikz/plot/AAMAS16_eps_var_0.1.csv <==
alpha,results
0.050000000000000044,114.01106666666666
0.09999999999999998,251.6631555555555
0.15000000000000002,261.22276666666664
0.20000000000000007,352.06666666666666
0.25,391.27973333333335
0.30000000000000004,432.13472222222225
0.35,390.5078222222222
0.4,497.44906666666657
0.45,511.3459555555555
0.5,519.4907666666667
0.55,504.42698888888896
0.6,510.52462222222226
0.6499999999999999,487.58898888888905
0.7,428.10426666666655
0.75,379.30839999999995
0.7999999999999999,370.92128888888885
0.85,307.0624555555556
0.8999999999999999,279.543288888889
0.95,260.55138888888894


==> tikz/plot/AAMAS16_mix_0.1.csv <==
alpha,results
0.050000000000000044,0
0.09999999999999998,0
0.15000000000000002,0
0.20000000000000007,0
0.25,0
0.30000000000000004,0
0.35,0
0.4,0
0.45,0
0.5,0
0.55,0
0.6,0
0.6499999999999999,0
0.7,0
0.75,0
0.7999999999999999,0
0.85,0
0.8999999999999999,0
0.95,0


==> tikz/plot/AAMAS16_simple_0.1.csv <==
alpha,results
0.050000000000000044,831.88375
0.09999999999999998,834.27875
0.15000000000000002,837.7675
0.20000000000000007,838.73625
0.25,842.58375
0.30000000000000004,845.8675
0.35,845.4275
0.4,848.83
0.45,851.32625
0.5,853.09
0.55,855.29375
0.6,860.15
0.6499999999999999,860.00875
0.7,862.3075
0.75,865.32625
0.7999999999999999,865.0875
0.85,870.14375
0.8999999999999999,871.37125
0.95,873.9725


==> tikz/plot/AAMAS16_simple_50_0.1_10batches.csv <==
alpha,means,variance,max,min
0.050000000000000044,831.134,1.0658940000000183,833.485,829.965
0.09999999999999998,834.2495000000001,3.5992322500000133,838.585,831.89
0.15000000000000002,836.1734999999999,2.3747552499999913,838.055,832.985
0.20000000000000007,838.8205,1.6252372500000167,839.97,836.26
0.25,841.1565,5.132395250000043,845.575,837.41
0.30000000000000004,844.298,3.9519709999999946,847.43,839.895
0.35,845.909,3.4463690000000313,848.225,841.35
0.4,847.969,3.8161289999999815,850.705,844.59
0.45,851.5229999999999,4.913775999999961,854.18,848.23
0.5,851.3735,6.365460250000021,855.195,846.95
0.55,855.485,3.5350549999999914,858.705,853.195
0.6,856.915,4.868110000000019,861.01,854.035
0.6499999999999999,859.1270000000001,3.3366459999999956,861.945,854.99
0.7,862.0535000000002,3.6555102499999634,864.65,857.61
0.75,864.433,6.33888099999995,868.04,858.87
0.7999999999999999,866.867,3.094065999999973,869.915,864.1
0.85,869.5,2.8771250000000164,873.11,866.76
0.8999999999999999,872.5295,2.509687249999982,874.685,869.515
0.95,873.7719999999999,2.337591000000004,875.545,870.975


==> tikz/plot/AAMAS16_simple_means_0.01.csv <==
alpha,results
0.050000000000000044,831.505
0.09999999999999998,834.665
0.15000000000000002,837.3633333333333
0.20000000000000007,837.7216666666667
0.25,841.3683333333333
0.30000000000000004,843.67
0.35,844.7833333333333
0.4,849.7683333333333
0.45,850.65
0.5,852.6533333333333
0.55,854.46
0.6,856.3833333333333
0.6499999999999999,857.9033333333333
0.7,861.8466666666667
0.75,864.53
0.7999999999999999,869.3033333333333
0.85,870.535
0.8999999999999999,872.7316666666667
0.95,873.51


==> tikz/plot/AAMAS16_simple_means_0.05.csv <==
alpha,results
0.050000000000000044,831.3433333333334
0.09999999999999998,834.2633333333333
0.15000000000000002,836.3833333333333
0.20000000000000007,838.715
0.25,840.6416666666667
0.30000000000000004,844.2083333333334
0.35,844.545
0.4,850.075
0.45,852.5183333333333
0.5,853.42
0.55,855.04
0.6,858.1183333333333
0.6499999999999999,860.08
0.7,860.88
0.75,864.8933333333333
0.7999999999999999,868.66
0.85,869.1516666666666
0.8999999999999999,871.815
0.95,874.5933333333334


==> tikz/plot/AAMAS16_simple_var_0.01.csv <==
alpha,results
0.050000000000000044,109.18222222222222
0.09999999999999998,181.8250666666667
0.15000000000000002,315.5801
0.20000000000000007,378.8424305555555
0.25,385.51456666666667
0.30000000000000004,449.94760833333345
0.35,540.1668305555556
0.4,538.5141638888889
0.45,541.2542666666667
0.5,548.0281638888889
0.55,546.8830555555555
0.6,514.5412333333334
0.6499999999999999,496.85969722222217
0.7,426.1100305555555
0.75,360.8323638888889
0.7999999999999999,348.37294166666663
0.85,318.0144
0.8999999999999999,217.42469722222222
0.95,141.81093333333334


==> tikz/plot/AAMAS16_simple_var_0.05.csv <==
alpha,results
0.050000000000000044,97.44472222222221
0.09999999999999998,227.73194166666667
0.15000000000000002,317.4126083333333
0.20000000000000007,362.9554888888889
0.25,450.9393638888889
0.30000000000000004,467.019275
0.35,515.0191638888888
0.4,516.9580555555556
0.45,546.3906972222222
0.5,551.9849888888889
0.55,552.9224972222223
0.6,499.569275
0.6499999999999999,487.071875
0.7,449.68576388888886
0.75,417.22520833333334
0.7999999999999999,355.74669722222217
0.85,297.88112222222225
0.8999999999999999,240.56076388888886
0.95,109.71049722222223


==> tikz/plot/AAMAS16_simple_var_0.1.csv <==
alpha,results
0.050000000000000044,104.62226666666666
0.09999999999999998,179.0858222222222
0.15000000000000002,292.2586972222222
0.20000000000000007,332.73915555555556
0.25,367.5753638888889
0.30000000000000004,438.28445555555555
0.35,514.5849888888889
0.4,510.54428888888884
0.45,543.9423638888888
0.5,559.796875
0.55,549.4941555555556
0.6,543.6504555555555
0.6499999999999999,538.2631000000001
0.7,436.7818305555555
0.75,428.1679888888889
0.7999999999999999,303.2844972222222
0.85,272.5666555555556
0.8999999999999999,207.65762222222222
0.95,90.2329333333333


==> tikz/plot/AAMAS_simple_0.1.csv <==
alpha,results
0.050000000000000044,0.050000000000000044
0.09999999999999998,0.09999999999999998
0.15000000000000002,0.15000000000000002
0.20000000000000007,0.20000000000000007
0.25,0.25
0.30000000000000004,0.30000000000000004
0.35,0.35
0.4,0.4
0.45,0.45
0.5,0.5
0.55,0.55
0.6,0.6
0.6499999999999999,0.6499999999999999
0.7,0.7
0.75,0.75
0.7999999999999999,0.7999999999999999
0.85,0.85
0.8999999999999999,0.8999999999999999
0.95,0.95


==> tikz/plot/Syn_eps_0.01.csv <==
alpha,results
0.050000000000000044,3.8019693738713713,0.40429459298390646
0.09999999999999998,3.5378946083449123,0.07252436631264164
0.15000000000000002,3.5866234850833068,0.05651678690462558
0.20000000000000007,4.245027929022981,0.3585318644654246
0.25,4.222804227796561,0.49028345993704436
0.30000000000000004,4.1334696656653565,0.2727334943335701
0.35,4.2836031705289965,0.3532944594534611
0.4,4.455477304946089,0.3856671327834082
0.45,4.251959061526061,0.33259423026287427
0.5,4.268464098463011,0.3106511575775732
0.55,4.476745645513145,0.343304299657031
0.6,4.78772885343844,0.1051072111209099
0.6499999999999999,4.582086733953394,0.22190654660091882
0.7,4.452273617133935,0.22019491033419808
0.75,4.751891404802228,0.15671885275716513
0.7999999999999999,4.789711528376053,0.10255178304484942
0.85,4.626251921224226,0.15706153995806715
0.8999999999999999,4.7822892257407,0.11227973123957387
0.95,4.949830064970703,0.0


==> tikz/plot/Syn_eps_0.05.csv <==
alpha,results
0.050000000000000044,3.696134425380131,0.26421029128947543
0.09999999999999998,3.71322492323517,0.30932965105266724
0.15000000000000002,3.955401824999374,0.3775765016153014
0.20000000000000007,3.9474443279740004,0.3758508998702154
0.25,4.000409226606334,0.3881086655852938
0.30000000000000004,4.1281666482065695,0.34993702609304517
0.35,4.211933516147299,0.35943034325561146
0.4,4.300470201461575,0.33691558760122364
0.45,4.2944512093646825,0.3213460820836703
0.5,4.418791729837272,0.3093274074146801
0.55,4.447719911181489,0.29859823457149165
0.6,4.511482126221904,0.28076800242825395
0.6499999999999999,4.543299760213237,0.24442770851146303
0.7,4.578221937764084,0.21996044749284152
0.75,4.7016267521169794,0.16441600110005017
0.7999999999999999,4.802655315065273,0.10780660238021947
0.85,4.769839122060112,0.1174845363094083
0.8999999999999999,4.83588116832367,0.07180173146858465
0.95,4.886786670466008,0.04044405105590311


==> tikz/plot/Syn_eps_0.1.csv <==
alpha,results
0.050000000000000044,3.606610928324496
0.09999999999999998,3.7341358782761978
0.15000000000000002,3.7667909743601586
0.20000000000000007,3.8836821961410934
0.25,3.912215069521025
0.30000000000000004,4.066728234619001
0.35,4.075819347088882
0.4,4.212495286423297
0.45,4.249896003455196
0.5,4.377842457649098
0.55,4.3850162776728725
0.6,4.565735034020969
0.6499999999999999,4.453376584452243
0.7,4.590302933476209
0.75,4.653576869494902
0.7999999999999999,4.70171660410157
0.85,4.75775606371579
0.8999999999999999,4.849789662328313
0.95,4.853970098808616


==> tikz/plot/Syn_simple_0.1.csv <==
alpha,results
0.050000000000000044,3.5268076894982907
0.09999999999999998,3.594359733397905
0.15000000000000002,3.7013590189844052
0.20000000000000007,3.816296694586238
0.25,3.815726673714175
0.30000000000000004,3.8937187896251064
0.35,4.057091111416275
0.4,4.095080529735159
0.45,4.207464515224825
0.5,4.277079779376484
0.55,4.248920981104404
0.6,4.386509180356937
0.6499999999999999,4.455063772646601
0.7,4.542376557583692
0.75,4.530762235254298
0.7999999999999999,4.703515004406562
0.85,4.756451467276669
0.8999999999999999,4.774429948142222
0.95,4.874156023733027


==> tikz/plot/adult_eps_100_0.1_10batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,1608101.2028891172,480267002.6550805,21914.99492710597,1634193.2039685394,1556408.7204846297
0.09999999999999998,1635169.9779270831,82804619.9898853,9099.704390247261,1645252.6202186695,1614675.8167593847
0.15000000000000002,1649633.3814524729,446344547.2393678,21126.867899415847,1682851.707287375,1616597.9429819225
0.20000000000000007,1664309.8943204526,244830050.4567721,15647.046061693947,1684064.830243713,1637585.2598063168
0.25,1688456.1051874408,146259471.54229417,12093.778216185965,1703297.050584367,1664026.5006258301
0.30000000000000004,1683599.7304142714,420995348.78490144,20518.171185193416,1715149.4056151938,1646782.2704016787
0.35,1702179.327223358,458371000.7793377,21409.60066837627,1742969.657718578,1668930.9895252255
0.4,1711538.4260755596,156193802.533224,12497.751899170666,1729768.6116639152,1694236.4715141635
0.45,1720338.5376842697,239968664.15984043,15490.921991922896,1752060.1018848983,1695460.874779436
0.5,1745621.783711512,152930117.05061895,12366.491703414471,1768467.8852865756,1722078.8880759259
0.55,1735718.1360788408,200808428.5240734,14170.689063135687,1760235.6080670678,1714515.7546404921
0.6,1743421.2220373563,302148917.385846,17382.43128523297,1770731.7046474628,1707734.5006026041
0.6499999999999999,1760267.0829218407,126696409.89415392,11255.949977418784,1779095.2773749107,1739322.7309414004
0.7,1768439.8561111484,114975500.99967103,10722.662962141028,1786991.6692714586,1744815.7655743447
0.75,1775375.511065164,117920439.15686011,10859.117789068323,1791299.535275384,1757095.5522545867
0.7999999999999999,1786115.0837851583,37515029.90304539,6124.951420464116,1794974.8078423548,1775197.1388707869
0.85,1788963.351281067,54266391.099460065,7366.572547627565,1803832.3266408225,1778824.7514886982
0.8999999999999999,1796122.8581743154,9188317.66571183,3031.2237901071953,1800931.5279382498,1791562.1945056557
0.95,1797761.5555284072,4325058.209313022,2079.677429149295,1800665.8346103872,1793669.135582088


==> tikz/plot/adult_eps_10_0.1_5batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,0.5293676396409507,0.002102959806324598,0.04585803971306011,0.6089396886805872,0.49386611427433624
0.09999999999999998,0.4974943005423437,1.6144297223567678e-05,0.004017996667938847,0.5019464517164551,0.4910907317989587
0.15000000000000002,0.5109635747585889,0.0005041272716345449,0.02245277870631038,0.5545863272933409,0.4937442450507503
0.20000000000000007,0.5209262628903135,0.0006811881332796618,0.0260995810939498,0.5535417399659263,0.49658842067014697
0.25,0.5077749734105105,0.0006336650525725319,0.025172704514464312,0.5574205935242589,0.49074261846933553
0.30000000000000004,0.544122110144424,0.00041186275670584613,0.02029440210269438,0.556719789968374,0.5036758080008921
0.35,0.5334240461661024,0.0007111080553958732,0.026666609371944407,0.5559892603510785,0.4999284099089016
0.4,0.5011980013878572,1.268956915533412e-05,0.0035622421528209054,0.5073879040777308,0.49752645075204915
0.45,0.5568154548929461,0.001211223620888152,0.0348026381311554,0.6089396886805872,0.4994006499261827
0.5,0.5562590638630984,0.0021818141462007523,0.04670989345096767,0.6089396886805872,0.5019814460951446
0.55,0.5552628893325174,1.5251140243811257e-06,0.0012349550697823488,0.5572558539805346,0.5541244371615941
0.6,0.5334307142616899,0.0006845145348497248,0.02616322867785482,0.5558144133444451,0.5012930446791901
0.6499999999999999,0.5659241743375794,0.0016176921574842912,0.04022054397300329,0.6089396886805872,0.5014853331408822
0.7,0.5877291690212924,0.0006748742084105505,0.02597834114046835,0.6089396886805872,0.5555780088361473
0.75,0.5568865345642481,0.002150799088554351,0.04637670847046339,0.6089396886805872,0.5048930683118964
0.7999999999999999,0.5982798801006564,0.0004545260758430601,0.02131961715986148,0.6089396886805872,0.5556406457809335
0.85,0.576983655344014,0.0017742764881102072,0.04212216148430903,0.6089396886805872,0.5044277457323973
0.8999999999999999,0.5989202962066007,0.00040155290219111365,0.02003878494797311,0.6089396886805872,0.5588427263106545
0.95,0.6089396886805872,0.0,0.0,0.6089396886805872,0.6089396886805872


==> tikz/plot/adult_eps_50_0.1_5batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,0.5038034819169563,3.187385988073954e-05,0.005645693923756365,0.5102130686499395,0.4943753905768425
0.09999999999999998,0.5094037685998087,0.00014021984773063132,0.011841446184087116,0.5313454525048764,0.4987917174605408
0.15000000000000002,0.5236295793663788,0.0002483800882879721,0.01576007894294861,0.5517904841995287,0.507356831850722
0.20000000000000007,0.534544216197655,0.0002513767705613344,0.015854865832334704,0.5543145853005003,0.5204348076133567
0.25,0.5342386737141196,0.0001443807885325009,0.01201585571370183,0.5559624209204724,0.51886866116639
0.30000000000000004,0.5261150237723033,0.00010772214018889672,0.010378927699377075,0.5422561336242561,0.5115431816595661
0.35,0.5282241658600719,0.00021802341824903715,0.014765616080917083,0.5551969084495154,0.5121561185620774
0.4,0.5526364178072426,0.00044175954450754974,0.021018076612943196,0.576382448690019,0.52105099939974
0.45,0.5599854082940718,0.00024681878988084296,0.015710467525851767,0.5772304551369611,0.5320342569172233
0.5,0.5598874458370033,0.0002129849062140957,0.014594002405580715,0.5885229564021117,0.5472822121659785
0.55,0.5613402553297768,0.0001620747327625883,0.012730857503035226,0.5867955989210606,0.5545300929984788
0.6,0.5773624924315028,0.00031818179122194024,0.017837650944615445,0.5988198908092246,0.5453261758743991
0.6499999999999999,0.5710632042727497,0.00037529249676797446,0.01937246749301633,0.598407316368938,0.5456198252084271
0.7,0.5713117414799493,0.0002465497787684214,0.01570190366702144,0.5982144476914348,0.5560950534716965
0.75,0.5758133913886813,0.0003200828470391414,0.01789085931528001,0.6089396886805873,0.5575497991752429
0.7999999999999999,0.5984319084745217,8.823075033221411e-05,0.00939312250171444,0.6089396886805873,0.5877959619000409
0.85,0.5926732905438213,0.00018823380018655146,0.013719832367290479,0.6089396886805873,0.5682866372100288
0.8999999999999999,0.5970019166219808,5.400921335902446e-05,0.007349096091290715,0.6089396886805873,0.5886681576765136
0.95,0.6049747144305433,6.288408321404745e-05,0.00792994850008797,0.6089396886805873,0.5891148174303674


==> tikz/plot/adult_range_1_2000_clusters.csv <==
k,kmean++,random
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,3.3311364669780074e-260,4.1185541221879365e-295
8,2.8068165201787386e-214,1.7132293352909356e-300
9,6.43122959452439e-179,1.9428522256731288e-209
10,3.5686053938385214e-147,0.0
11,1.5831639296186993e-128,1.2977558505733844e-220
12,1.1546146285507191e-110,5.3366003797995856e-154
13,2.1229909233440646e-98,3.12686134405063e-151
14,8.732646057756671e-86,6.468803671145494e-113
15,1.2601382726403186e-78,1.9497022192341087e-97
16,1.3440142627327863e-71,2.298568993550862e-112
17,2.9196849518870466e-64,1.5606414921993755e-108
18,2.8593964636424242e-58,7.112486666481678e-79
19,4.653544325163912e-53,1.1357693760500105e-76
20,3.036658144817707e-48,5.3178988165618555e-77
21,4.042142323813914e-43,4.118076606380498e-71
22,2.439149417551205e-40,5.22063923609769e-66
23,6.057890171431171e-38,2.4930709239593833e-67
24,2.8404971179125696e-35,1.4782861672093224e-49
25,1.9445786156140653e-33,8.492885692752583e-43
26,3.2998172747123004e-31,2.384934823747837e-44
27,1.058966296796981e-28,2.223469907809953e-37
28,3.36138384153118e-27,1.7072071331282152e-35
29,5.963134764244413e-26,5.336612902681785e-35
30,6.968916800815611e-25,2.1555243108918356e-35
31,1.0580817414696932e-23,2.378432390243109e-28
32,1.5060497848182693e-22,3.8936715784784636e-30
33,1.9063476592760977e-21,7.668089579563482e-29
34,1.2662521457378434e-20,1.89733151056975e-29
35,9.184923131443263e-20,1.6811488818388305e-26
36,5.083308647056859e-19,1.7918544492877154e-24
37,3.3044791072327963e-18,6.574324166281389e-24
38,1.3574932864843877e-17,3.901922436449375e-22
39,6.579730242878288e-17,7.480023892297432e-22
40,2.9562434757554346e-16,6.093416839597605e-22
41,8.630461384981365e-16,7.67753781899995e-21
42,3.718387907737268e-15,1.694645930689902e-20
43,1.1614081549905863e-14,7.337206671219936e-19
44,3.661870349892814e-14,3.2405100968845972e-18
45,9.147271340134733e-14,2.3565369166200635e-19
46,2.892210538517444e-13,6.431633942777924e-19
47,7.409525673037519e-13,4.683074435462876e-17
48,1.532600193646584e-12,1.1881181585494349e-17
49,3.3556303995895505e-12,6.950184801160432e-15
50,6.780604918577094e-12,1.5623692110713935e-16
51,1.3768744801969786e-11,2.3265492404090095e-17
52,4.4034326500728606e-11,4.531937379717659e-17
53,8.051398231547861e-11,1.9969265919815402e-13
54,1.4746991517569235e-10,1.7763417180772784e-13
55,4.827060008291674e-10,9.131317879449896e-13
56,9.069874275639926e-10,3.3765005217607703e-12
57,1.574101604183572e-09,4.0166239233788455e-13
58,2.4674030398059086e-09,2.509187513649469e-13
59,4.1536894308528365e-09,3.604954975990881e-12
60,7.2074164498606375e-09,6.465053979164385e-13
61,1.1229871213601763e-08,4.828684137151179e-11
62,1.7131464769414298e-08,9.71036942431323e-13
63,2.5904767979306576e-08,1.1727242849947506e-11
64,3.981520726678376e-08,8.595783112269339e-12
65,5.9025400091092136e-08,1.3416966690009425e-11
66,8.825531019670842e-08,8.314121241745381e-11
67,1.299100676444697e-07,2.051497304894556e-11
68,1.8526214907522134e-07,5.019700134577671e-10
69,2.678540664774859e-07,1.2771760430601028e-09
70,3.554539353038514e-07,1.507580429869135e-08
71,4.988255517155139e-07,5.020541934164837e-09
72,6.720456541128956e-07,2.104616592246314e-09
73,9.27906354536086e-07,7.47699717801496e-09
74,1.2410802824144546e-06,4.631123944271235e-08
75,1.6333129050006704e-06,2.7319629772232434e-09
76,2.0543335908467446e-06,1.180906116115042e-08
77,2.604827318006538e-06,3.1699035024673e-08
78,3.261833897497422e-06,9.112513925754192e-08
79,4.004507995040159e-06,3.824304628385685e-08
80,5.186165554834293e-06,6.937231519878943e-08
81,6.840832631381458e-06,2.1267481663303353e-07
82,8.361419857349263e-06,1.8988816233487097e-07
83,1.0019734425364886e-05,5.112143454837936e-07
84,1.209719253436016e-05,6.179423058830598e-08
85,1.4485095286663392e-05,7.672511181047281e-07
86,1.8090492459827977e-05,1.32703766697989e-07
87,2.2441902005166384e-05,1.127804274868886e-06
88,2.6672200403871308e-05,1.6913505492269977e-06
89,3.191967506677963e-05,1.072106694038202e-06
90,3.810022381321048e-05,3.7107614515974e-06
91,4.435890856661732e-05,9.795752539591348e-07
92,5.4833870064587084e-05,7.844071804489429e-07
93,6.4046449895409e-05,2.7339869020860947e-06
94,7.639273819198468e-05,3.905733970626795e-06
95,8.753270144182174e-05,5.766940749813486e-06
96,0.00010290427051715341,5.5082279844992505e-06
97,0.0001177959271075068,6.129237468322755e-06
98,0.00013505838768262967,4.111164683050956e-06
99,0.00015236679698305258,1.1288694211618095e-05
100,0.00017530435388084253,3.882110458924971e-06
101,0.0001983126649708928,2.2184057661307003e-05
102,0.00022297563826636835,5.7400884850265815e-06
103,0.00025333394163490233,1.4297309227957943e-05
104,0.00028573935843006267,1.8151093181581855e-05
105,0.00032252452911557425,1.1320284486473118e-05
106,0.00035928797224104827,5.454720417240395e-05
107,0.0004034870853400565,1.644986241605708e-05
108,0.0004489239675980343,1.7207273245861213e-05
109,0.0005105166827805512,5.8349819269746194e-05
110,0.0005613783354296325,7.590054195684349e-05
111,0.000630439091266256,3.656397642972323e-05
112,0.0007083267460784117,6.902935915409411e-05
113,0.0007995473090627131,6.524898665154289e-05
114,0.0008702587733983282,4.1929045708478545e-05
115,0.0009463518178408197,0.00010896180837078215
116,0.0010246654141808588,0.00012586569720014282
117,0.0011189972744811117,0.00014216433624637134
118,0.0012262700949458392,0.0001569295986222429
119,0.0013456183972961595,0.00014921358761907868
120,0.001455296698759629,0.00011578682073119909
121,0.0015662229898961895,0.00011072262396273311
122,0.0016928289788070757,0.00014937865827106372
123,0.0018158260585541778,0.00026235775568568233
124,0.001955005047594045,0.00018041324626868964
125,0.0021419356003217096,0.00022762046608429187
126,0.002285944272024612,0.0004955381685056872
127,0.002491350336049733,0.00028662413365028623
128,0.0026686991723885905,0.0003994134072749508
129,0.0028569719594573858,0.00038383978567129205
130,0.0030396408614499406,0.0002250551831327981
131,0.0032544334019487565,0.00047128789236848735
132,0.0034652696518759282,0.00037632336118034477
133,0.0037076372032477183,0.0004586430251774183
134,0.003937210513869394,0.0007300941761286742
135,0.004169323908936736,0.0006515651652994303
136,0.004435015712230636,0.0007168157752893006
137,0.0047114309752689385,0.0007795435182703286
138,0.004989623635230014,0.0006484223498061176
139,0.005246704108792504,0.0007930783373604172
140,0.005554938241425642,0.0014333471505343664
141,0.005884763625906869,0.0005658910593285676
142,0.0062612539613777106,0.001393596251923756
143,0.006580269448347489,0.001638381122967417
144,0.006964116957021091,0.001969129831747635
145,0.007305392381698278,0.001624772358039574
146,0.00765341913798108,0.00044830183142192617
147,0.00809500399963441,0.0012377987551834707
148,0.00857535718778005,0.00162195984811351
149,0.00919777960135575,0.0023073137429656786
150,0.00961784252462852,0.001956719718912033
151,0.010082808851047573,0.002044041318906386
152,0.010536552563317772,0.0019211246333443422
153,0.010973920348067257,0.0027307774049807752
154,0.011637655362598935,0.0021622137554070113
155,0.012125183122697707,0.002753034780977245
156,0.012650904267682903,0.0031888438604003896
157,0.013183454089320696,0.0034780453502806547
158,0.013731931004300882,0.0028553469671664744
159,0.014301169416726281,0.0037137385088826555
160,0.014869363395957996,0.004142324171908956
161,0.015509311149534695,0.0035229173284665634
162,0.016112247748144123,0.004232864800582726
163,0.016812059397314363,0.004468468296228703
164,0.017470891610970363,0.005611500275297215
165,0.018049200771614017,0.006507211055977164
166,0.018740706190022813,0.005099763599226438
167,0.01934751572454937,0.006135023579731157
168,0.0199520159347913,0.004468971403598851
169,0.020629685600303142,0.005628379598966599
170,0.02136204432017164,0.006753799614775876
171,0.02207224868638379,0.006256627729259664
172,0.022844211376251235,0.007500495133747216
173,0.023611242718721913,0.005050141656655256
174,0.02448571479317351,0.007026409494528801
175,0.02523818149939829,0.008867748135122838
176,0.026051536530797476,0.008088842802911238
177,0.026878170439684726,0.008863844100158624
178,0.027693864805097956,0.008812532500088533
179,0.028594250380876516,0.009086098363376004
180,0.029561724637213717,0.010004319024689847
181,0.03037441463256186,0.00802236516593222
182,0.031408425591358737,0.013008594061804862
183,0.03237447123392763,0.016058579378210355
184,0.03327369488809779,0.013288046426037875
185,0.034161137000613184,0.012226525440255697
186,0.035275840065339605,0.009217959386932638
187,0.036246642735844374,0.011374227616740238
188,0.03725543310719703,0.012144671560019325
189,0.03831577049409771,0.00986372748126366
190,0.039240786814116364,0.015774196993471427
191,0.0402949935397585,0.01844821302968651
192,0.04136972699525856,0.015117340218869492
193,0.042387456670936685,0.015119397113750571
194,0.0434199850300785,0.012182487893885045
195,0.04479049191372144,0.01600150949259009
196,0.045856664766386425,0.017227425113851946
197,0.04711915632751875,0.018962948332594067
198,0.04827154699589044,0.02001373155416113
199,0.049384292546698946,0.01618631042549208
200,0.050544165601296195,0.02151264442647278
201,0.05161925942413428,0.020540550882182214
202,0.0528295448018667,0.021749151113080675
203,0.05399297685097306,0.019285827951963565
204,0.05547844759269184,0.021798025935092342
205,0.05669167339175272,0.022521289070870365
206,0.05808059253865704,0.019397072084951446
207,0.059563180225988284,0.025137988667858713
208,0.061148614244553756,0.022942876270369877
209,0.06237078484171837,0.02574928534406467
210,0.06356809812176105,0.028664185857488818
211,0.06505335021067676,0.023867207014528886
212,0.0665221463672083,0.02301513420427175
213,0.06770955511585292,0.02385618380007182
214,0.0689335334914129,0.03372174044722494
215,0.07033200467480523,0.02443274015621618
216,0.07178303220254151,0.03067181960680161
217,0.07344419476906236,0.025663035218103213
218,0.07486406387893649,0.03566326547512033
219,0.07628993144215614,0.03194826528116174
220,0.0778527938084769,0.03806748894788255
221,0.07942665523399399,0.03656671069135761
222,0.08098738375279793,0.02966604636094198
223,0.08247976053816777,0.03301679064395101
224,0.0842728212062296,0.03794510942276249
225,0.08596607941627245,0.03760071718177911
226,0.08771978336904292,0.03806173854380302
227,0.08907475506665939,0.03334328570696517
228,0.09041947886278018,0.03670261038133329
229,0.09199226770802872,0.038822310440100635
230,0.09341056664675154,0.04235109930121099
231,0.09500062280463317,0.03961232707708702
232,0.0963484483365558,0.04340148105874158
233,0.09780427553991239,0.05048451688311401
234,0.09966601207632039,0.04340653728602062
235,0.101315201557805,0.04981268425404479
236,0.1028722845817095,0.0436640519695695
237,0.10448802297399434,0.05370448703101432
238,0.10610919675334302,0.048744534593942394
239,0.10765188385521147,0.06079585225462626
240,0.10922028971646125,0.05059522561166128
241,0.11129749539982228,0.04814421971500405
242,0.11276654108723048,0.05919361295319607
243,0.11445878110511756,0.05170782710728436
244,0.11594109082240223,0.06670536784775459
245,0.11763538116541324,0.05320637150111954
246,0.11911776011688821,0.05698733187793885
247,0.12083927409697881,0.052046781735355846
248,0.12257567334535696,0.06230693122187553
249,0.12469435061071851,0.06937442202409938
250,0.12638230353994714,0.06613660432584885
251,0.12801704581686765,0.058116960810063525
252,0.12960603215828315,0.06816309184992624
253,0.13153615088318843,0.06471404916238954
254,0.1330327561807982,0.058618127724883215
255,0.13478963522702866,0.06247714928125854
256,0.13635651783806832,0.07050160253543832
257,0.1383418043350571,0.07474201846172436
258,0.13978923601448087,0.07989946969862917
259,0.1416014358441511,0.07271784575946148
260,0.1434883287908998,0.07799089304119831
261,0.14509397099909555,0.07117589390334983
262,0.14659864686108734,0.07264427533065503
263,0.14821755549193794,0.07596463233880608
264,0.1500736888309436,0.0777992516734063
265,0.15217385409105005,0.06846133742811582
266,0.1538021246888953,0.0724247063557114
267,0.15575371865943055,0.08347500387779204
268,0.15774056933016006,0.08244673608365655
269,0.15946458862195204,0.08627370665920299
270,0.1611692545046697,0.09226628254285558
271,0.1629047932434819,0.08247704484849523
272,0.1647165395070167,0.0932606293989601
273,0.16657929345020825,0.09202727541124775
274,0.1684428369052551,0.09322250815405725
275,0.16994535481750597,0.08209951115507617
276,0.17161079999577497,0.09120791732769622
277,0.1734497094036397,0.09839821230912382
278,0.17529839256233756,0.09842766485347677
279,0.17689704039603887,0.10962136090320591
280,0.17854440942285432,0.10010963054101531
281,0.18034763393877964,0.10962475952763082
282,0.18211665707763397,0.09947136418690151
283,0.18377095481119005,0.09474042169043029
284,0.18541203123474462,0.10028981931483934
285,0.18740335545945336,0.11115649756690504
286,0.18900845072007935,0.10435561136435045
287,0.19072699954004482,0.1103185222590112
288,0.19247471570814528,0.115312046629992
289,0.1941970136827179,0.11153318108161425
290,0.195640443573563,0.11183543727215829
291,0.197311196766209,0.1110088336597559
292,0.19910734099795244,0.11812206257080657
293,0.2007267129026439,0.1207776507633512
294,0.20274156374543248,0.116421845733809
295,0.20474267882886063,0.12637031597470005
296,0.20674544295916844,0.13787244002949603
297,0.2085758074727179,0.1273235442687203
298,0.210236328941183,0.1257045486334654
299,0.2118858583801503,0.1288677448027183
300,0.2137142761527636,0.12628737970388373
301,0.21569807223985382,0.11927403231215652
302,0.2173602350037158,0.12845986417396835
303,0.21916416572917247,0.13857408530207138
304,0.2208393197386003,0.12237465922636463
305,0.2225792816408052,0.13337756706123582
306,0.22420971833499198,0.1271981341285486
307,0.22584095101126284,0.13910153736029018
308,0.22776008568502878,0.1333264904521022
309,0.22948711266334296,0.1289449267554271
310,0.23098925220026975,0.14729607404262893
311,0.23264205622558856,0.1514934815783776
312,0.2343333367233955,0.13954658184843902
313,0.23613419634521704,0.13616934512754958
314,0.23788737390470924,0.13667743718175526
315,0.23966070344992046,0.14516382055530042
316,0.24131890943776077,0.15916837442200205
317,0.243414836493989,0.14229090575498055
318,0.2453091885853657,0.15475204820178212
319,0.24708286238651914,0.15811398772751922
320,0.2490431499034495,0.15656127181051135
321,0.25061900378877966,0.14360201002554832
322,0.2523307687794355,0.15637748759444048
323,0.2541774045298356,0.16496808385026215
324,0.25608841322649406,0.15704570269311766
325,0.2575571773895164,0.14850246576604503
326,0.2596457336155178,0.1490966174570436
327,0.26133145525180745,0.15613602787540304
328,0.2630818067625179,0.16444078433012013
329,0.26492863314459386,0.1770414350578647
330,0.2669183728960629,0.15276973141695607
331,0.2686012962823055,0.1755012358934261
332,0.27016578797673796,0.17393150906268043
333,0.271955855635202,0.16824703490510057
334,0.27417035507932985,0.1760485746989934
335,0.2756037441601106,0.1741323771981685
336,0.2771934903453593,0.1745787776225799
337,0.27870541938867466,0.16250944122413014
338,0.28067927689017685,0.17325523426981038
339,0.28221632694607046,0.1944478652285681
340,0.2841777725329204,0.1831800469555251
341,0.28634550525273583,0.20208377420949153
342,0.28790965516385364,0.16218970549945416
343,0.2894555477424183,0.1824756197604199
344,0.29123957238518317,0.17043363419711538
345,0.29277094787294494,0.1848047372072909
346,0.2944026142585014,0.20169774948301683
347,0.2959741881263635,0.19865496687270306
348,0.2978358007365846,0.1914108567273692
349,0.2995054844279212,0.18246968539260494
350,0.3011171327753725,0.1939101410078074
351,0.3028475626713219,0.19941671267793173
352,0.3045214436998937,0.17782182958463602
353,0.30636900209830825,0.19939988222945662
354,0.30791276357038727,0.21989693542418814
355,0.30954985238636934,0.19938304297308906
356,0.31114059504348557,0.1949306317773155
357,0.3127717916345616,0.20628443236431718
358,0.31434505729227974,0.19390146960676893
359,0.3160816188134377,0.2132714310376054
360,0.31796690599773625,0.20611900546965087
361,0.319343553068604,0.20584734603854618
362,0.3209206853904468,0.20920338147603226
363,0.32272524190791524,0.21593022621495742
364,0.3242856095761741,0.2100222342913359
365,0.32599373529650605,0.21474125753288556
366,0.32757348350285603,0.22071076804385778
367,0.32925140973390693,0.212218028604063
368,0.3308484469416806,0.2040413614836959
369,0.3325498591260377,0.2193552425794209
370,0.3341162572222802,0.21184119855276357
371,0.3356929308502568,0.22751373792515298
372,0.33756872656727194,0.2203121999011323
373,0.3396064971733691,0.2383855492368922
374,0.34127904425161576,0.23426710620246755
375,0.3429433703177312,0.2239465302043769
376,0.34466982289200737,0.24724412887217725
377,0.34644340612135976,0.23502813348366342
378,0.3480828102276573,0.2348877857890904
379,0.3501100179229879,0.2385082074370498
380,0.35166550934989477,0.2480780656398536
381,0.3531467007018685,0.24473126040486687
382,0.35473553605682157,0.25349591242044833
383,0.3563663689471603,0.2452178608141693
384,0.3576730440690108,0.23910213747935466
385,0.3591366827162823,0.24974623120304665
386,0.3606448372606673,0.25401425645623976
387,0.3622263214195294,0.2533477089976523
388,0.3639480472254317,0.2305381501243519
389,0.3654442289356716,0.25066963587950436
390,0.3670238552034458,0.2387911213097139
391,0.36844607052264894,0.25217844621798396
392,0.3698048858177187,0.2517708662440485
393,0.37139207609544406,0.2449902147136455
394,0.3728571410694618,0.25153368355159905
395,0.3743495441199323,0.270939946610475
396,0.3758449050481453,0.25308650247556624
397,0.37718842661859936,0.24430648504775865
398,0.37875507985082907,0.25678501325265773
399,0.3800762083168178,0.26378391684921526
400,0.38163767105178986,0.26978389029287686
401,0.38319629769009894,0.2544485906423807
402,0.3847275682937529,0.26667161359931474
403,0.3863633409892864,0.27002359885966204
404,0.38596339880189456,0.2601936183581749
405,0.387300288222233,0.27080807527689865
406,0.38860019617086156,0.2730004091017355
407,0.39032105277626844,0.2686487937291323
408,0.3917604395089862,0.28682962228757897
409,0.39308620299975244,0.27703145915478977
410,0.39447913323201034,0.28889524353567897
411,0.3959753384320626,0.2472651371895451
412,0.3973600524853601,0.28676027513213864
413,0.3987082014589864,0.27732102641664635
414,0.40022377768683015,0.2816299336544645
415,0.4015250475608035,0.2840334044098709
416,0.4029355622402197,0.2865205884175852
417,0.40440573202992647,0.2876584106674434
418,0.4060285433654566,0.3081836921430276
419,0.4075650032131747,0.29373601877941835
420,0.40894771097271754,0.29532659211559165
421,0.4103320876907184,0.2749400464973166
422,0.4118431034696562,0.2815709844802258
423,0.4132756035084838,0.27936191264484184
424,0.41474278873941,0.2905177952343693
425,0.4162897828380355,0.28854953233941194
426,0.417574686399526,0.30348730869599494
427,0.41884437599256985,0.2990027147156337
428,0.42015938938879616,0.30104946484151557
429,0.4214158345207924,0.29930514744986536
430,0.4227695123262531,0.3141817793155726
431,0.42390708766654017,0.31890413882200574
432,0.425181523735649,0.3042287311741452
433,0.42659520940093315,0.3046698554150053
434,0.42793574304565857,0.32161042693429226
435,0.42923729509229613,0.31552887258916307
436,0.43063523607280924,0.31786573176122906
437,0.43202639443671564,0.30394121257532464
438,0.4333619835798345,0.319490471600166
439,0.4347619086341559,0.300972752665986
440,0.43631333185840865,0.30707190697222886
441,0.43776653721903436,0.3163518262222026
442,0.43911355608974695,0.32429538596135526
443,0.4405048501320457,0.3285784265042362
444,0.4421020059329338,0.3220276777273839
445,0.44350192421057993,0.3385209162463751
446,0.4448480416887521,0.33234332428888114
447,0.44603030491449724,0.3395178868046285
448,0.44724659785342735,0.33517073224317445
449,0.4486514132906189,0.33972992522438283
450,0.44984083830701177,0.3430980384542702
451,0.4512471197780612,0.33394790982921835
452,0.45247437326015194,0.3514451945263302
453,0.45363967723099724,0.343044036135566
454,0.45489035047400694,0.31871728342733635
455,0.45604016135397846,0.3325315106967946
456,0.45731692211983777,0.33127319517328135
457,0.45850583046307314,0.3459758672464837
458,0.4598499542056227,0.3252653685180584
459,0.4610882098225135,0.3428299375989351
460,0.4622020333567617,0.34031164597178515
461,0.4634904024269501,0.3459041794955592
462,0.4647908181130885,0.3474466957876866
463,0.4660401495480631,0.35763172888061456
464,0.46731192242892433,0.3473135332369273
465,0.4684238275352476,0.349047940493741
466,0.46961933782000803,0.3575723437151674
467,0.47093782265320844,0.3645790264748435
468,0.47224729076996796,0.36305285659387665
469,0.47356606795227724,0.36445599604153117
470,0.47470733615996025,0.3571689046903705
471,0.4760606828155925,0.34954115263352675
472,0.4772855196941667,0.3775442572217028
473,0.47829652493686686,0.35872412225254685
474,0.4795886409513446,0.37246872185333096
475,0.4807463489231951,0.3548554676500856
476,0.4820499996250813,0.36864055288186703
477,0.48339781248236924,0.3633920824783212
478,0.48453815806402806,0.3683578401183343
479,0.4857611616200264,0.3687089649741257
480,0.4870106093432679,0.36358464460978984
481,0.48827639008329515,0.37152774771313735
482,0.4893427090500042,0.3570205499383139
483,0.4904874158787623,0.37121832088121764
484,0.49170006944016426,0.37119120371264147
485,0.4928194750729699,0.37849155651867056
486,0.49410502406771206,0.37182111919766625
487,0.49514091701427276,0.37327098674555115
488,0.49636732865170957,0.3721669582682569
489,0.4975827900330388,0.3688017350073484
490,0.49871092476321255,0.3799887545651334
491,0.4998225485002372,0.3736898427341175
492,0.5009090797864042,0.39385830950973694
493,0.5020138170529544,0.3920987842542136
494,0.5030701995205947,0.3703962680373887
495,0.5041068130177049,0.38125073649886304
496,0.5051865133961075,0.3957024253801552
497,0.5065246915435226,0.38347413970865446
498,0.5076780617234695,0.3845240344534002
499,0.5088520273248397,0.39547668148886506
500,0.5099147193677217,0.3851140306773047
501,0.5111188565911157,0.3807173700082517
502,0.51221054143421,0.39839726749945115
503,0.5134336566409304,0.40153557761771425
504,0.5145238363933975,0.3987521482762181
505,0.5156078090916062,0.40561532886185414
506,0.5166952767054566,0.4072067241193388
507,0.5177912087152182,0.40155294504040157
508,0.5189164564161515,0.4002255165781082
509,0.5199987406221093,0.4040367115876003
510,0.5209736658760887,0.41793926465099573
511,0.5220941268170296,0.39544066516990134
512,0.5232236517040014,0.4064489802725298
513,0.5244423444416657,0.3954341833241005
514,0.5253244150431917,0.38775128543698806
515,0.5264284335173461,0.42400314092247243
516,0.5276377217492506,0.4142886846195923
517,0.5287118307978227,0.4081027950589312
518,0.5296969797747693,0.41706715164892205
519,0.5307253582164524,0.40784111626527125
520,0.5320359053435861,0.41607843876197415
521,0.5331082572776139,0.41071360398022255
522,0.5342452541276675,0.4152865282314468
523,0.5352884736233711,0.40980235874307286
524,0.5363676712780765,0.41875230345091097
525,0.5373271325107857,0.4196153298407354
526,0.5383134016127826,0.42178692846677074
527,0.5394025347296284,0.43548807647977655
528,0.5404306745221934,0.4239306393262521
529,0.541371568002743,0.4188400727899322
530,0.54233921492497,0.42899405033678795
531,0.543315884243743,0.41594898081623144
532,0.5443376237845399,0.425589924934291
533,0.5452967036609143,0.4263685293211289
534,0.5463221017101667,0.44397820150897793
535,0.5472461290837176,0.4412957475163538
536,0.5488884811109861,0.43592533314554527
537,0.5498235146213486,0.4397037277649366
538,0.5508566005351013,0.44249120746885123
539,0.5517479856003208,0.42502784727645926
540,0.5529622402157255,0.4428672456087625
541,0.5541005438666139,0.44026499055569546
542,0.5550983569351496,0.440382602566516
543,0.5559734212573655,0.4458892292513388
544,0.5569833226423297,0.4256938409898912
545,0.5580589104166555,0.4475172359756514
546,0.5590659411749176,0.44169394578177534
547,0.5602670779147007,0.4461737177250224
548,0.5612277575184064,0.45161136084762155
549,0.5621717922040415,0.44454321805534336
550,0.5632114562738152,0.452324471529013
551,0.5641594676415786,0.44993754675638625
552,0.5652357400143445,0.45124799153933115
553,0.5660926853880134,0.44711746693991616
554,0.5671113549333163,0.45304567874457324
555,0.568108543953437,0.4530292549966536
556,0.5690429656284649,0.45027689003662735
557,0.5698946736506465,0.4673750440931312
558,0.5709692731440272,0.44227565098790883
559,0.5718885670368382,0.4585298037082532
560,0.5730071149285414,0.4558505858480212
561,0.5739812857272729,0.46720880708690876
562,0.575032060369659,0.4603559642323511
563,0.5759132274912359,0.45710840119444085
564,0.5768043174549824,0.45802853540324956
565,0.5777466691817608,0.4670502307241367
566,0.5786680605882704,0.4611980362369407
567,0.5795534144434525,0.47039482583870723
568,0.580442490988827,0.45409240592245403
569,0.5813685957446476,0.46856048148538804
570,0.5823823064999429,0.46982180281478864
571,0.5833325373157934,0.4778124670548346
572,0.584168349279121,0.4895321594020985
573,0.5850918708411877,0.47133238370326264
574,0.5860585163037636,0.48217414409661075
575,0.5869877407216145,0.4709782917011393
576,0.5879206855098648,0.4734040955025133
577,0.5887793927803837,0.4784903610713262
578,0.5896271316119033,0.47135845886271355
579,0.590615443097239,0.4812528417734892
580,0.5915528288347689,0.48476965420498636
581,0.5925675694889692,0.46989911003270207
582,0.5934998665608824,0.4899242504796113
583,0.5943837967675072,0.47770463587320505
584,0.595245333320515,0.484191627308491
585,0.5961122642655472,0.4773445697116725
586,0.5969429942792576,0.48634857912943025
587,0.597767126036952,0.49317539794323534
588,0.5987735796454746,0.47888917262689046
589,0.5995845834436206,0.48205375569446
590,0.600440698597689,0.4959158799872468
591,0.6012011225831623,0.4854935975318812
592,0.6021093825916153,0.48938838535249274
593,0.6030218794674683,0.48852490352452765
594,0.6038708482334858,0.49972785349421767
595,0.6047712722818915,0.48407674245479587
596,0.6055698701241243,0.4909137801119835
597,0.6064599451861742,0.4902533347232602
598,0.607266384961561,0.4962119756814036
599,0.6081356357496052,0.4997022577844956
600,0.6089396886805872,0.48551414740389515
601,0.6097053778953054,0.48908212972427567
602,0.610437875890793,0.491272776709025
603,0.6111878944365537,0.4961949043036206
604,0.6120612709190426,0.5059304895649912
605,0.6128216062321409,0.510321868076558
606,0.6136082165125489,0.49902916458256324
607,0.6143187806989928,0.5079130113211408
608,0.6151257334921758,0.49404186857128274
609,0.615971627032444,0.49358129798783656
610,0.6170784860207817,0.5051340195114247
611,0.6179252851670408,0.510130809830495
612,0.6186615356218496,0.512744054661246
613,0.6195351612865165,0.5044044728366426
614,0.6205674708566128,0.5056890214221034
615,0.6214285847534043,0.5040233532568682
616,0.6223045312096219,0.5180622247149309
617,0.6231118581122161,0.5061344449505593
618,0.6239313800589218,0.5028616201121461
619,0.6247026393715298,0.5276502677164499
620,0.6254525200520941,0.517522550993437
621,0.6263318213774407,0.5161059859870086
622,0.6270826135892127,0.5091468435249108
623,0.6278624653241466,0.514882685068553
624,0.6287451674600225,0.5063062715084812
625,0.6295194994436047,0.5256458799821812
626,0.6302512688350629,0.5242157200642029
627,0.6309620794969835,0.5151725519041866
628,0.6316816734046841,0.49496541731609695
629,0.6324192969203382,0.5215873915741086
630,0.6332240925355173,0.5226425174803414
631,0.6339370193782866,0.5214687412945456
632,0.6348189128199303,0.5266520441677524
633,0.6355519637156702,0.5224657640469419
634,0.6363249095321705,0.5336666236282853
635,0.6371311342727637,0.5254342926327689
636,0.6379026636116448,0.533738112900417
637,0.6386133460396718,0.5235169394266478
638,0.6393187414364045,0.5311168141194664
639,0.6401997633557489,0.5355315779129926
640,0.6408714281445669,0.5366703124323248
641,0.6417671711599694,0.5308157465107467
642,0.6426664706268849,0.5244108615242273
643,0.6433614630314711,0.5263685943617754
644,0.6440342931801032,0.5291427429229347
645,0.6447047047211286,0.5443567899106537
646,0.6455509146862556,0.5328345532186035
647,0.646302809937977,0.5500675265506179
648,0.6470475538292295,0.5387925807347982
649,0.6477548002554965,0.5343153459549067
650,0.6484760472724529,0.5449095930308394
651,0.6492407053963235,0.5356211598610492
652,0.6499172366989023,0.5566280820572612
653,0.650689419969334,0.5427659063085479
654,0.6514389490481778,0.5436787336539531
655,0.6521451489052689,0.5438215610591585
656,0.652782916022779,0.5420815302796509
657,0.6534655678926197,0.5425834371215466
658,0.6541368812460188,0.5480232027269951
659,0.6548524668011204,0.5438609733306945
660,0.6556104751361674,0.5526418968298861
661,0.6563943705486256,0.5454699505323221
662,0.6571039130834917,0.5404679611151239
663,0.6578143978341383,0.5610070803759376
664,0.6585662581445842,0.5462617655656783
665,0.6592965233849104,0.5435034181146429
666,0.6599479710954843,0.55135175998626
667,0.6606028849991673,0.5562102584948395
668,0.6613288126990874,0.5515566825462405
669,0.6619956202670181,0.5535543686625439
670,0.6626790771944044,0.5627082985851898
671,0.6633483355826257,0.5576550150237413
672,0.6640125061196198,0.5633242982337476
673,0.6647713891798027,0.5567031016033881
674,0.6654981010886405,0.5581204697962605
675,0.6661901345535465,0.543379665422794
676,0.6667689974780268,0.5559416264184615
677,0.6674121527214122,0.5650080294548295
678,0.6682436728988296,0.5556201813269939
679,0.6689367285438321,0.5716512380676991
680,0.669602392656226,0.5657548215432003
681,0.670234449799552,0.5692470763952641
682,0.6709192825905776,0.5581619560457518
683,0.6716016373373292,0.5612620081762947
684,0.6723497580013486,0.5759434167720556
685,0.6730067706444691,0.5730317202641756
686,0.6736318363029276,0.5669404719199631
687,0.6743884566262092,0.5644167730886115
688,0.6750319882009835,0.5679520419845705
689,0.6756973943242853,0.5803271663063627
690,0.6764150959244183,0.5645887675433136
691,0.6770171489277319,0.5654455564741719
692,0.6777829060006068,0.5785079056290052
693,0.678515129515818,0.5713520071690498
694,0.6792654537573186,0.5700718830033021
695,0.6799840220183792,0.5765207168123586
696,0.6806175178883649,0.5823846095102958
697,0.6812073781555392,0.5710662361349466
698,0.6817504822085958,0.5765055698356468
699,0.6825190371189234,0.5745489494588213
700,0.6831664303043103,0.5748506371256281
701,0.6838738781229478,0.5736001121256226
702,0.6845165598113095,0.5792729251361934
703,0.6851810884055787,0.5847520944067846
704,0.6858364880291172,0.5835671868704153
705,0.6864807609915677,0.5830620647057952
706,0.6870513212801999,0.5895285060842501
707,0.6876021436464191,0.5844207069793836
708,0.6882209137334838,0.5875746533240847
709,0.688778913681852,0.5864484160415463
710,0.6893689875143059,0.592129060381637
711,0.6901359180654225,0.590302244782297
712,0.6907950949296485,0.5977274489797527
713,0.6914892053811432,0.5896883422313515
714,0.6922303757194626,0.5941988032803919
715,0.6929378739465885,0.5886018556070024
716,0.6935229526626852,0.60548256564742
717,0.6941778858014046,0.5901518533524995
718,0.6948270158534362,0.5919688545430934
719,0.6953428990050272,0.587886222099497
720,0.695969020870919,0.5905253159314349
721,0.6965382902886509,0.5789135306847872
722,0.697115969867677,0.6049572706821905
723,0.6977467746653188,0.5897993587663263
724,0.6983582657937635,0.5997435269349057
725,0.6989253592009991,0.5981648624666452
726,0.6994807064614149,0.5929010910457204
727,0.7001301557508448,0.5948005020396149
728,0.7007251404068151,0.6084427305978469
729,0.7013501133771024,0.5970368527500041
730,0.7020641063901178,0.5876796779621845
731,0.7026338092142261,0.6066871625003504
732,0.7032193156473877,0.6074714204409837
733,0.7038156973577825,0.5999879333009199
734,0.7044297859674081,0.5941674043545072
735,0.7049988765568238,0.5935616136061094
736,0.7055504898721895,0.6067552683508685
737,0.7061767123167116,0.6043942202656903
738,0.7067172421501302,0.6162713942447263
739,0.7072579301239745,0.6063827585683487
740,0.7077746395726904,0.5979303465181182
741,0.7082927744222876,0.6047014311457425
742,0.7088227946369787,0.6171084630086713
743,0.7094924503784832,0.6134410011187574
744,0.710021171987221,0.606995245813855
745,0.7104746561813493,0.6079199102501263
746,0.7110177255254053,0.6140899713093148
747,0.7115495397731039,0.6052500734059378
748,0.7121414747823385,0.6150796597990223
749,0.7127302097445857,0.6204311092475717
750,0.7132689751230498,0.6234919691250465
751,0.7139102225587738,0.6173902846986159
752,0.7144479591243881,0.6161370139091157
753,0.715027789246792,0.6044412472848293
754,0.7155599562220634,0.6183217989868687
755,0.7160565325347611,0.6176623827682003
756,0.7165716648144559,0.5982590575200293
757,0.7172215501400842,0.6230527675633792
758,0.717723230462923,0.6158100309599648
759,0.7182199026294404,0.6266068598381471
760,0.7186912647835756,0.633269296493498
761,0.7191690688127609,0.6150674882631529
762,0.7196772061519066,0.6207586267980487
763,0.7202492769690022,0.6169657934143634
764,0.7207228404267798,0.6192045762478492
765,0.7213770265551147,0.6205019336636204
766,0.7219208621041293,0.6102594873085267
767,0.7223837120100326,0.621566957033707
768,0.7228731114204038,0.6184927706903657
769,0.7233851579053494,0.6128091814699459
770,0.7240180755082987,0.6309481706426254
771,0.7244570392689382,0.6247540911844398
772,0.7250349384473361,0.6285374050991008
773,0.7255768026286736,0.6352376390906352
774,0.7260654171420349,0.6221998919038106
775,0.7265478300259663,0.6198058780171513
776,0.7271081009707688,0.6299860887468302
777,0.727653648576186,0.6313211710867532
778,0.7281612826334742,0.6439080043248894
779,0.7285909010432928,0.6208889415726363
780,0.7291081337741463,0.611434811882725
781,0.7295970784630827,0.6337888761453099
782,0.7300696172987553,0.6296620528560509
783,0.7305300871562007,0.6301677721734066
784,0.7310587487071318,0.6378719797992882
785,0.7315638287160183,0.6356744562156237
786,0.7320409961480636,0.6387610293708549
787,0.7325578755498886,0.6398266960763964
788,0.7330071684671705,0.6421962848065285
789,0.7335173665428498,0.6321481014684489
790,0.7340664376567536,0.6428190207997785
791,0.7345739665024257,0.6439386957452555
792,0.7350432378240539,0.6336879423894433
793,0.7355256329789088,0.6470189301589421
794,0.7360601116967704,0.6388941453463507
795,0.7366520163622744,0.6387866707831524
796,0.7370912513141556,0.6428295297703607
797,0.7375784828375302,0.6291189857244261
798,0.738047796867576,0.6406398079177819
799,0.7384883474486889,0.646119698700829
800,0.738926183331824,0.6451118473889621
801,0.7394470527808947,0.6512954305110341
802,0.7400136635972953,0.6412015049190835
803,0.7405074159902513,0.6536846765299935
804,0.7409977301636899,0.6363275366888235
805,0.7415076742831027,0.6490518290572189
806,0.742024990640223,0.6573852015580787
807,0.7424703242458812,0.6595533004097399
808,0.7429773974719437,0.6447734415702858
809,0.7435177982317519,0.6531203359457188
810,0.7440372693408993,0.6427892142487474
811,0.7445629689323366,0.6456373715186067
812,0.7450422257153266,0.6523705660746688
813,0.7455667475219964,0.6496106290574322
814,0.7459671931874272,0.6504087694426266
815,0.7464935659888395,0.6537601681471681
816,0.7469519907549182,0.652786714005981
817,0.7474253298142208,0.6542404831216774
818,0.7478657556098283,0.6533869326215891
819,0.7483134800196737,0.6476609627455804
820,0.748801658139976,0.6593678287573297
821,0.7493332553883496,0.6558131579285762
822,0.7498506945488617,0.6614822968728779
823,0.7503462029877953,0.6575262389821701
824,0.7508471930657672,0.6625076647978351
825,0.7513549029371615,0.662294920578522
826,0.7517598361310591,0.6584113907636568
827,0.7521948464904178,0.6665734236547876
828,0.7526280591565861,0.6641254989519135
829,0.7530952843427351,0.6579379526885889
830,0.7535288415103363,0.6609590733328538
831,0.7540101657990089,0.6586608892144954
832,0.7545250020500507,0.6654925651830983
833,0.7549406823045559,0.6678827385382634
834,0.7553611291745237,0.6581509703685581
835,0.7558146374500252,0.6621086952104565
836,0.7561894016467181,0.6578631059351147
837,0.7566394509998168,0.6642159894728219
838,0.7570921111541754,0.6600784094850483
839,0.7574814830049045,0.6653677155337786
840,0.7579451723356897,0.6682668722314725
841,0.7583221697490135,0.6756887805742291
842,0.7587618695339933,0.6725144158941723
843,0.759186448259974,0.6687294329507146
844,0.7595937495440108,0.6595974383116139
845,0.7600982024946832,0.6625505643702903
846,0.7605314531688521,0.6587522063670979
847,0.7609588222736962,0.6637559656751336
848,0.7613321343826045,0.6535630689052777
849,0.7618130762148584,0.6755405125021132
850,0.7622941749037672,0.6756205312108703
851,0.7627837924977662,0.6591079548642089
852,0.763152808613865,0.6609211436061292
853,0.7636171873610583,0.6653269095853501
854,0.7640391650951399,0.6681253425073338
855,0.7644329139648959,0.6796726578658842
856,0.7647649424386657,0.6748441620635107
857,0.7652608179781313,0.6665403926909904
858,0.7657332740351991,0.6694235046076695
859,0.7662086258154434,0.6787805107714792
860,0.7666046222103658,0.6725584065959674
861,0.76694187117089,0.6686349044749562
862,0.7673354066645056,0.6756657461447626
863,0.7677585405749475,0.6807295132369043
864,0.7681973981094288,0.6709978449208372
865,0.7686106053188902,0.680137320249156
866,0.7690290806374946,0.6839618863594862
867,0.7694109231678675,0.6793461286001046
868,0.7697849015714244,0.6831822098414695
869,0.7702462538999713,0.6794387626267173
870,0.7706502726434252,0.683688145888096
871,0.7710397939074991,0.685501159074143
872,0.7714594018947026,0.6834128057510956
873,0.7718282824474983,0.6870632634491847
874,0.7721614211157345,0.6849870985424485
875,0.7725570181844554,0.680150847767833
876,0.7729686007133276,0.6811490816786908
877,0.7733823007714339,0.6760130790256877
878,0.7738254467136545,0.6767089674010969
879,0.7742158059373949,0.6871885391533072
880,0.7746136752113801,0.6804236559211504
881,0.7749789967397258,0.6874002739860119
882,0.7754141808380649,0.6868152910767079
883,0.7757882587780293,0.6931338588632844
884,0.7761819179594932,0.6942074814765654
885,0.7765512671047253,0.6896190449890792
886,0.7769041215039304,0.6820466383710403
887,0.7772385853908795,0.6940837033166913
888,0.7776552613911948,0.6837808966504663
889,0.778054923126914,0.6899563828855941
890,0.77840379587219,0.6918768873683533
891,0.7788145529862049,0.692376815993485
892,0.7791569971829456,0.6900827111032876
893,0.7795779110047009,0.6947287135487701
894,0.7799594760568915,0.7029937468670464
895,0.7803285365661032,0.6953939383928279
896,0.7806771656840876,0.6882648273560367
897,0.7810451213394312,0.6910259317845057
898,0.7814686711841601,0.6923250630400912
899,0.7818055234994338,0.6947780752075123
900,0.7822074586727114,0.690779175631696
901,0.7825715434295337,0.6965066566782872
902,0.7829445269290921,0.6988667455443993
903,0.7833163645164459,0.6948716885780777
904,0.7836595331331785,0.6965769171385316
905,0.7840472248413063,0.6986613664399557
906,0.7844168798220772,0.7045978222853035
907,0.7847685934481263,0.7031393673594853
908,0.7851511477621405,0.6962703950310037
909,0.785476594571373,0.6987489657298863
910,0.7858613928260296,0.697781504420407
911,0.7862963310050055,0.7043215001379702
912,0.7866398274614246,0.6967209450583518
913,0.7869962863730271,0.705089212833543
914,0.7873449842516058,0.700644149668682
915,0.7877253925545539,0.6963732764867137
916,0.788089742496496,0.7060175600967288
917,0.7884389105905857,0.7023857721618643
918,0.7887409417233271,0.704862772116844
919,0.7890847878714425,0.7023991045177669
920,0.7894582742424117,0.7144410821176981
921,0.7897888140094269,0.7021820556981523
922,0.7902377065675629,0.7016398599783961
923,0.7905964934572728,0.703914458000865
924,0.7908878614100883,0.7022396379220304
925,0.7912441534130225,0.7097116343702938
926,0.7915828361123229,0.7027265751243861
927,0.791912449829027,0.7005257879413117
928,0.7922762862159349,0.7063918588550455
929,0.7925958401702834,0.7100394873181148
930,0.7929000650644765,0.6997895924412479
931,0.7932356032358882,0.710955917002935
932,0.7935879874973252,0.7133520007221716
933,0.7939303330975261,0.7119980986581708
934,0.7942811724197174,0.7017898196836783
935,0.7946734279067875,0.7087846578102046
936,0.7949970122339548,0.707134846017994
937,0.7952883801998121,0.7125409332115192
938,0.7955661427615157,0.7112921868962684
939,0.795894392088532,0.7153091748202833
940,0.7962282167708831,0.7087213031950472
941,0.7965329105579617,0.711698503035868
942,0.7968574810591377,0.7101946790034309
943,0.7971694777299996,0.7186077572902664
944,0.7974821866745369,0.7165257610744147
945,0.7978304285482656,0.7146199507726269
946,0.798159365029248,0.7209068466287062
947,0.79852211497627,0.7161145420096576
948,0.7988964492014532,0.7181264056924374
949,0.7992592369536234,0.7186121391181146
950,0.7995711328177249,0.7170739842433701
951,0.7998548495488924,0.7112165275093125
952,0.8002018246855273,0.7157752205392923
953,0.8004914304069005,0.7108256213507139
954,0.8008378578002026,0.7261241360616342
955,0.8011604041274393,0.7170649405568684
956,0.8014481570149179,0.7246610594929868
957,0.8017401408999385,0.7223831140270913
958,0.8020557734006833,0.7119946807690645
959,0.8024085318969257,0.725757882440744
960,0.8027117082342274,0.7213256525421633
961,0.8030619499616435,0.7198695083199813
962,0.8033638086045625,0.7226868385453262
963,0.8037072542923136,0.7210951920341561
964,0.80404865535147,0.7203043300114521
965,0.804339228564102,0.7140988718189115
966,0.8046337635231862,0.7178179586910383
967,0.8049578223022208,0.7233933510008574
968,0.8053469012314056,0.7261090529077137
969,0.8056920180057783,0.7209112950756831
970,0.805966261230898,0.7235851505149551
971,0.8063404692864156,0.7129461065309212
972,0.8066369238279758,0.7238706289757325
973,0.8069862509721819,0.7218723657451674
974,0.8072930235767499,0.7267119589951985
975,0.8076789424477063,0.7255410155879802
976,0.8079891935812119,0.7253308188600958
977,0.8083023652180331,0.7240090137999576
978,0.808626305299565,0.7331445897683381
979,0.8089404577819088,0.7278764932036059
980,0.8092530557904027,0.7335545020249955
981,0.8095533625952057,0.7319855015206103
982,0.8098859983877402,0.7300550653823417
983,0.8102651192500249,0.7294464705504404
984,0.8105463643563082,0.7331667782787639
985,0.8108760744885627,0.7247078141510828
986,0.8111287818569664,0.7348300540917305
987,0.8114598971451661,0.7237743720946782
988,0.8117437607541863,0.7365280621146566
989,0.8120545704837385,0.7328810127978934
990,0.8123885391547147,0.7360366581064409
991,0.812651471679714,0.7296269036555187
992,0.8129498449354579,0.7373496526768417
993,0.8133104285520927,0.7349796312635398
994,0.8135888811991702,0.7336473530684422
995,0.8138718928933398,0.7339589178502288
996,0.8141851123385042,0.7315576055370681
997,0.8145397469970925,0.7379426194841214
998,0.8148476884752197,0.7400131221684366
999,0.8151226652406628,0.7405491064816225
1000,0.8154312525926527,0.7475075767379985
1001,0.8157182691473508,0.734652601518361
1002,0.8160110868294099,0.7409666249087343
1003,0.8163214176908004,0.7433538496609507
1004,0.8166051930170815,0.7429908860328754
1005,0.8169243153402707,0.7377317120726253
1006,0.8172112374524185,0.7381830804510793
1007,0.8175238103695451,0.7365123375763287
1008,0.817823958117637,0.7392670288577038
1009,0.8181092707819654,0.7371688332543286
1010,0.8183625779099155,0.7401131964507877
1011,0.8186087865538718,0.7418532524433333
1012,0.8189133185763008,0.7380143028714132
1013,0.8192215676044389,0.7404774328961762
1014,0.8195120130640761,0.7384721049154167
1015,0.8198392814847401,0.7435519473985446
1016,0.8201801786664349,0.7404157674786518
1017,0.8205041641320451,0.743038913169014
1018,0.8207565966530752,0.7376217998645755
1019,0.8210452796837978,0.7406800107305211
1020,0.821375636955006,0.7401407898494583
1021,0.8216487329766519,0.743738995901041
1022,0.821948806146153,0.7421448172189238
1023,0.8222506318992262,0.743376878949898
1024,0.8225093584926024,0.7485640495134979
1025,0.8228102565773586,0.7453154354875605
1026,0.8230621132631144,0.7411234045462497
1027,0.8233156889556337,0.7485172591276248
1028,0.8235837072371334,0.7346379473539141
1029,0.8238314825752421,0.7441575920779007
1030,0.8240824970046766,0.7472811690345691
1031,0.8243641389742589,0.7420230465000446
1032,0.8245842093179757,0.7431557342160465
1033,0.8248415854282779,0.7453070579472628
1034,0.8251041950300296,0.7518061014439013
1035,0.8253870035392582,0.7505518494286765
1036,0.8256522686861061,0.7476495008614008
1037,0.8259470285053917,0.7404433710108848
1038,0.826199996577936,0.7513744006734372
1039,0.8264440276216889,0.7573673522983597
1040,0.8266794700854346,0.7456300865869605
1041,0.8269327972259319,0.7508774238617957
1042,0.8272142083330961,0.7467871339239274
1043,0.827472908264779,0.7490967431821819
1044,0.8277472549061495,0.7582746810149584
1045,0.8280138901230414,0.7600908627152114
1046,0.8282545030190988,0.7596639253043944
1047,0.8285954034250179,0.7480209949410408
1048,0.8288603949240088,0.759387344717269
1049,0.8291432463755662,0.7523909735354527
1050,0.8294344252422547,0.7537818545246113
1051,0.8296844252170419,0.7531267955278418
1052,0.8299202295220318,0.7493993774820128
1053,0.8302047020581323,0.7601168399698048
1054,0.8305076724995951,0.7626451015017824
1055,0.8307506069594188,0.7565735038971525
1056,0.8310008357944896,0.7578839426853434
1057,0.8312664072752329,0.7568133789930047
1058,0.8315770625780949,0.7510864053227182
1059,0.831807829120132,0.759621623465359
1060,0.8321657223723566,0.7536978217861773
1061,0.8323854160221106,0.7578629663120483
1062,0.8326132730779575,0.7590816841939785
1063,0.8329337401068807,0.7616715514944206
1064,0.8332031699119815,0.7606239514736667
1065,0.833413195852131,0.7657360759140044
1066,0.8337157840215486,0.7633908927084903
1067,0.833989942454148,0.760276956300644
1068,0.8342887557616876,0.76007546130124
1069,0.8345293271640125,0.7631080706785969
1070,0.8347916042535206,0.7591975982457703
1071,0.8350295140545602,0.759363453555347
1072,0.8352794899193914,0.7604998599355357
1073,0.8355453098241168,0.7600035830296925
1074,0.8357747967419007,0.7629535571762451
1075,0.8360807381723081,0.7565549728722354
1076,0.8363292079538516,0.7644365860074305
1077,0.8365863124253189,0.7563418143092687
1078,0.8368447559493284,0.7653624300547943
1079,0.8371069136740754,0.7603007889108024
1080,0.8373724954046743,0.7655651455149166
1081,0.8376081288356427,0.7669441814884644
1082,0.8378764779325724,0.761800637391804
1083,0.8381047581679768,0.7663619648159702
1084,0.8383589321387663,0.7691727767799633
1085,0.8385930031853653,0.7685857083242648
1086,0.8388138622942105,0.7639897657940722
1087,0.8390445323577959,0.7675303890613182
1088,0.8392630889406467,0.766781447493373
1089,0.8395054716730668,0.768717499408823
1090,0.8397535415400533,0.7683569484097728
1091,0.8399876246749355,0.7559812513585138
1092,0.84021423145278,0.7668357981384176
1093,0.8404530412638513,0.7723539109366097
1094,0.8407008078653072,0.7676825201610897
1095,0.8409367523757658,0.7595350572949936
1096,0.8411735155150158,0.768348935670326
1097,0.842288954385317,0.7663104852107554
1098,0.8424987366170629,0.7698324908555871
1099,0.842756798591886,0.7690693940667216
1100,0.843056021193919,0.7751692830236352
1101,0.843301499347492,0.7595193051757656
1102,0.8435220363536136,0.7633738750364657
1103,0.8437418193225562,0.7743189634386705
1104,0.8439543074134259,0.774541734533229
1105,0.8441526215736412,0.7662687781690584
1106,0.8444250120520115,0.7703837983073994
1107,0.8446593091026524,0.7648267598295119
1108,0.8449126711602508,0.771843548097004
1109,0.8451492259253066,0.773177020351192
1110,0.8453970671364079,0.7698562274960433
1111,0.8455909316121613,0.7760073806218715
1112,0.8458333743761827,0.7720389851629281
1113,0.8460505413608762,0.7731566418272664
1114,0.8462420812029547,0.7755055087479705
1115,0.8465008166700924,0.7717658260130372
1116,0.8467174896609813,0.7763122880001028
1117,0.8469360807421139,0.7730836520215199
1118,0.8471801649289201,0.7698324272245093
1119,0.8474130920019386,0.7744432664316769
1120,0.8476528939776306,0.7725656250850395
1121,0.847855097611106,0.776628074439951
1122,0.848065736140395,0.7743818912078135
1123,0.8483061371053944,0.7825483780270556
1124,0.8485964362155242,0.7814791453705627
1125,0.8488177486252478,0.7757787480436333
1126,0.8490433592349852,0.7783986136553281
1127,0.8492516490184727,0.772232865539073
1128,0.8494695394934169,0.7779707514295199
1129,0.8496997483149854,0.7791490631681773
1130,0.8499105367672779,0.7718167059926683
1131,0.8501573387080982,0.7765734449775749
1132,0.8503730612375976,0.7786020505163804
1133,0.8505893809837635,0.7748809440314212
1134,0.8508170082763017,0.7744425970546446
1135,0.8510206639733917,0.7806168739537442
1136,0.8513117359906041,0.7764789425963198
1137,0.8515556753534311,0.7792772776093644
1138,0.851783159781833,0.7832936660351842
1139,0.8519726317850062,0.784759585290451
1140,0.8522142633735127,0.7830073394492023
1141,0.8524071191762128,0.783875432935853
1142,0.8526464585487918,0.779019706497236
1143,0.8528691941179731,0.7815646774700795
1144,0.8530813390139738,0.7854902230730689
1145,0.8532820610455344,0.7872095334470182
1146,0.8534600934868527,0.7782926262043004
1147,0.8536612049971073,0.7842433751216316
1148,0.8538645362302437,0.7790211369746307
1149,0.854068906984598,0.7832047142059612
1150,0.8542803934633088,0.7832076948357704
1151,0.8544928386718365,0.7879935013806446
1152,0.8546722537185341,0.7886239962685787
1153,0.8548818201891042,0.7809686651130876
1154,0.8550706540512958,0.7858740679737156
1155,0.8552468752292751,0.7901243669219207
1156,0.8554508402191205,0.7856540966295936
1157,0.8556470750208726,0.7862724524126302
1158,0.8558798096108213,0.785713379338842
1159,0.8561025905351878,0.7809313746143247
1160,0.8563342767226174,0.7837671273009535
1161,0.8565114524217238,0.7824972362520388
1162,0.8567382704148455,0.783573123686108
1163,0.8569267266187285,0.7890648323576246
1164,0.8571761968954494,0.7821206622857452
1165,0.8573842094186884,0.7888989003485533
1166,0.8575729188224877,0.7818115761507411
1167,0.8577789423064967,0.7889556997191731
1168,0.8579813854603433,0.7896391732564102
1169,0.8582015999083119,0.786657060559657
1170,0.858403373402238,0.7827374441907191
1171,0.8585772999411336,0.7944603719679971
1172,0.8587870161970156,0.7885516077927998
1173,0.8589686870327331,0.7917813222984669
1174,0.8591949955379466,0.7903216985097761
1175,0.8593968886466313,0.7941077175342396
1176,0.8595825445843939,0.7944949487009542
1177,0.8597729673881399,0.7925300636184617
1178,0.8599716499418271,0.7935997393186606
1179,0.8601922169527149,0.789383325458549
1180,0.8603675325107205,0.7900340353750017
1181,0.8605648074076926,0.7923189491371725
1182,0.8607564316515666,0.7942922204465666
1183,0.8609610316401214,0.7910889076578638
1184,0.8611641830886698,0.792580405396373
1185,0.8613453573950478,0.7874790006486978
1186,0.8615332271298655,0.7954843571140446
1187,0.8617116929303669,0.7979638251225187
1188,0.8619400365600788,0.7920444112759517
1189,0.8621417816471165,0.7962341350882528
1190,0.8623366332088896,0.801145022569845
1191,0.8625163493919914,0.7939800826103639
1192,0.8627079397493269,0.7950732777528692
1193,0.8628857518135785,0.7976855591708942
1194,0.8630745048482393,0.7920047612215488
1195,0.8632723003584523,0.8007681226358799
1196,0.8634462038717532,0.7890054927864107
1197,0.8636213060888358,0.7959189592680567
1198,0.8638030773821964,0.7933349894927189
1199,0.8639960759145326,0.7990903042911353
1200,0.8642026383018765,0.7901908230213921
1201,0.8644150031642645,0.8013061882145184
1202,0.8646060425313216,0.8007124681165532
1203,0.8648273311884618,0.7959907889271772
1204,0.865007986130508,0.7960524429521628
1205,0.8652231888784564,0.7980157712006897
1206,0.8654113686096816,0.7943050819252323
1207,0.8655755274495717,0.7988722272298839
1208,0.8657613511094144,0.8016305426633499
1209,0.8659472584648762,0.7997874429003632
1210,0.8661318993925107,0.7981644585725025
1211,0.8663043162751819,0.793440588378225
1212,0.8664853760929118,0.8015362205147523
1213,0.8667024099205131,0.7970368026306536
1214,0.8668762861816056,0.8049196299039212
1215,0.8670565492666462,0.8015649177131727
1216,0.867285953888462,0.8033544418787946
1217,0.8674708563596696,0.8025943681487667
1218,0.8676479247763196,0.7947518153818078
1219,0.8678209541454748,0.8009581994356915
1220,0.8680337755538852,0.8026951934982506
1221,0.8682238975935354,0.8016829407621833
1222,0.8684011208671364,0.8019409823978191
1223,0.8685818236596765,0.7986420471933382
1224,0.868763068432326,0.8015097735461165
1225,0.8689374469570177,0.807421741587828
1226,0.8690925103177428,0.8026455760016681
1227,0.8692755605013207,0.8055198747622765
1228,0.8694525342639063,0.7999476080233487
1229,0.8696321149696916,0.8053704464555888
1230,0.8697975659173813,0.8033402559766768
1231,0.8699678069629646,0.806883470870296
1232,0.8701614052596092,0.8035855548015004
1233,0.8703332516954377,0.8033912351333836
1234,0.8705093874740721,0.8068421370648515
1235,0.8706955051569617,0.8073518864611231
1236,0.8708792798099176,0.7991881464201941
1237,0.8710440809609796,0.8034709798778042
1238,0.871209367998262,0.8087533849971941
1239,0.8713763307643954,0.8077418011160437
1240,0.8715491457513415,0.8054015150048128
1241,0.8717259004876134,0.8088458168193567
1242,0.8719189930502653,0.8056308370923694
1243,0.8720699412614941,0.8074873677617725
1244,0.8722339925887382,0.8075301297469205
1245,0.8724117438354432,0.808232750864515
1246,0.8725800834663847,0.8058246528726609
1247,0.8727695764726833,0.8056555735119968
1248,0.8729539963606011,0.8127683559607388
1249,0.8731441844868554,0.8088795624422132
1250,0.8732968978402644,0.8086653642138895
1251,0.8734706682929322,0.8095811948648308
1252,0.8736299820563254,0.808443569474682
1253,0.8738352517256531,0.8052211748544642
1254,0.8740136717793511,0.8072370246358022
1255,0.8741823133923895,0.8090479672115849
1256,0.8743497265334705,0.8070953842074576
1257,0.8745059322971882,0.8094380554434507
1258,0.8746707101621948,0.8094402271470704
1259,0.8748399132704399,0.8089554817866145
1260,0.8749906781197623,0.8068972207253302
1261,0.8751460544000765,0.8153086685100573
1262,0.875291042212566,0.806862704889578
1263,0.8754541376855104,0.8079325527024327
1264,0.8756341423467665,0.8096793406285956
1265,0.8757683921076648,0.8114764965948364
1266,0.8759384388525138,0.8114756571571526
1267,0.8760924389161986,0.8061864723890194
1268,0.8762377419775393,0.8162408384753905
1269,0.8763950394303028,0.8121290681897193
1270,0.8765517488132409,0.8102290515575178
1271,0.876717667444375,0.815397350591149
1272,0.8768730999586959,0.8111070627865457
1273,0.8770473322054491,0.81534772439688
1274,0.8772264058231698,0.815128849646407
1275,0.8773960916401493,0.8138898790349797
1276,0.877554450018458,0.8165094265743048
1277,0.8777025919511435,0.811631074040834
1278,0.8778457425990891,0.8149110949392671
1279,0.8780159764389432,0.8145934234315542
1280,0.8781805318847491,0.8145008995672948
1281,0.8783323395470662,0.8181375102620579
1282,0.8784816791863737,0.8200580413834302
1283,0.8786596535843293,0.81751661269554
1284,0.8788084442727787,0.8189343564668854
1285,0.8789578233777942,0.8141047261329193
1286,0.879085774111798,0.815236323029148
1287,0.8792556995071616,0.8136571820533394
1288,0.8794152038952041,0.8157470828016915
1289,0.8795753181164798,0.8164592952820641
1290,0.8797352240085328,0.8193302492956868
1291,0.879938040211914,0.8185972539906453
1292,0.8801134593216496,0.8193799062888166
1293,0.8802726838921074,0.8171776231679362
1294,0.8804375175620702,0.8148022615836877
1295,0.8806073013286954,0.8176923221733958
1296,0.8807686707780203,0.8176177228801821
1297,0.8809236503054609,0.8180399438971732
1298,0.8810758802561403,0.8187942938649244
1299,0.8812325303675483,0.818179293862738
1300,0.8813719846948009,0.8205867283903874
1301,0.8815361750172959,0.8223019056814989
1302,0.881689476987089,0.8172307288394619
1303,0.8818496656821444,0.8170540275207118
1304,0.8819902431244362,0.8137800463153388
1305,0.8821286199760656,0.8223115341516691
1306,0.882291823360415,0.8259815767123657
1307,0.8824360326737709,0.8179285041629977
1308,0.8826036383245209,0.82197475085873
1309,0.8827682483927414,0.819508069482444
1310,0.882929243005907,0.8212735969566597
1311,0.8830791664524338,0.8205817368111658
1312,0.8832262323673802,0.8214114596280953
1313,0.8833763464504144,0.8247980950741352
1314,0.8835073430715333,0.8208625395914478
1315,0.883639974297278,0.8180149480828369
1316,0.8837896343318238,0.8233987920612574
1317,0.8839230254165346,0.8236262083853129
1318,0.8840660188636299,0.826625758796625
1319,0.8842240365743921,0.8278426400689195
1320,0.8843927263412532,0.8208759318483863
1321,0.8845251817135534,0.8241337359425356
1322,0.8846740421897943,0.82414432209715
1323,0.8848345853691802,0.8262983287013246
1324,0.8849986847197284,0.8255634490981067
1325,0.885164621558972,0.8280553440010554
1326,0.8853626388940413,0.8276929065498712
1327,0.8855370299715155,0.8294242925552497
1328,0.885694037630585,0.8210729650310257
1329,0.8858433939143691,0.82395703008375
1330,0.8859819169090044,0.826489824503466
1331,0.88614265871172,0.8229989718826661
1332,0.8862844918026469,0.8304464038766202
1333,0.886422890328161,0.8282035102409191
1334,0.886559507876238,0.827435148430895
1335,0.8867027147625484,0.8282341353335139
1336,0.8868521600714082,0.8259340598353614
1337,0.8870015262243462,0.8294405924436036
1338,0.887141238223343,0.8219502976754657
1339,0.8872980368649124,0.8276280108384518
1340,0.8874232385173436,0.8294340238711718
1341,0.8875546725140594,0.8269459415356893
1342,0.887699244481885,0.8282713929491554
1343,0.8878637856203799,0.8310621986595368
1344,0.8880087094405282,0.8312566662113119
1345,0.8881758939051508,0.8265503534450479
1346,0.888321073516252,0.8333500331997812
1347,0.8884639407207505,0.8268568999739969
1348,0.8885986377555446,0.8314537445847286
1349,0.8887435326744378,0.8336285706421002
1350,0.8888894645522016,0.8300140421640083
1351,0.8890471929905963,0.8341702975235348
1352,0.8892111453727879,0.8333293001895511
1353,0.8893636459773783,0.8302825287368701
1354,0.8894895443123676,0.8324881727527964
1355,0.8896433663922526,0.8280833017558532
1356,0.8897895501057442,0.8296639908197382
1357,0.8899000543164575,0.8273425510525235
1358,0.8900388840863873,0.8360203327805642
1359,0.8901928775318729,0.8312935606738135
1360,0.8903267541619723,0.8309300619573402
1361,0.8904742851905769,0.8367785707201688
1362,0.8906241653183046,0.8317643506322882
1363,0.8907541775892012,0.8320796727229447
1364,0.8908810601813307,0.829190736299983
1365,0.8910262065705568,0.8318154577673065
1366,0.8911650355750593,0.8325965427307352
1367,0.8913133255441271,0.8306365666998274
1368,0.8914510465957196,0.8318900181720886
1369,0.8915983610777988,0.8336843368153165
1370,0.8917325540066481,0.8342251505433756
1371,0.8918692703512996,0.8314545298607127
1372,0.892010779115549,0.8347864223472607
1373,0.8921349136481733,0.8324355778939528
1374,0.8922723322224538,0.8324952027219827
1375,0.8924189122813191,0.8339970947038986
1376,0.8925697110362766,0.8334804972926293
1377,0.8926889258918449,0.8405386683723924
1378,0.8928244984041147,0.8250436058687968
1379,0.8929649719251389,0.8378334113477934
1380,0.8930862535946977,0.8363057487646874
1381,0.8932378525500628,0.835723511502946
1382,0.8933750390720039,0.8373481028092031
1383,0.8935128336560001,0.837411696742078
1384,0.8936784516361439,0.837557164177488
1385,0.8938281297731903,0.8346937610857423
1386,0.8939614422065376,0.8352125185947378
1387,0.8940906185948885,0.8367828940657432
1388,0.8942286254619674,0.8387414294117221
1389,0.8943523408059166,0.8390743470610063
1390,0.8945033142492712,0.8393332660517977
1391,0.8946508084480248,0.8387074611945593
1392,0.8947838941686848,0.8347663850865809
1393,0.8949233335667004,0.8386248195296278
1394,0.8950694122336315,0.834180978013378
1395,0.8952100734741991,0.8420392969992427
1396,0.8953260728273845,0.8401673429904332
1397,0.8954743169209429,0.8402257954658742
1398,0.8956045384376121,0.8432473829068455
1399,0.8957260764703366,0.8376779244696042
1400,0.8958570463765819,0.8392043912322947
1401,0.8959892969965967,0.8369801627357527
1402,0.8961374720940241,0.8437503182299565
1403,0.896271173895742,0.8433093328449048
1404,0.89638953278855,0.8411530101459742
1405,0.8965086699520556,0.8369547994654073
1406,0.8966208473226038,0.8397093540689116
1407,0.8967714911320929,0.8432214085310813
1408,0.8969625465043045,0.8414570664473936
1409,0.8970990849542418,0.8442110063265178
1410,0.8972201615704397,0.83878704641339
1411,0.8973442743573177,0.8421815526703446
1412,0.8974756965028332,0.8396649761129311
1413,0.8975945944210477,0.8401855367655999
1414,0.8977218906788716,0.8420271823130729
1415,0.8978538354699716,0.8427136357543136
1416,0.8979847998718036,0.844617269542765
1417,0.8981214641115713,0.840515917015421
1418,0.8982502989224934,0.841297839406484
1419,0.8983816009740919,0.8401759117182285
1420,0.8985147035080124,0.8442021686057429
1421,0.8986336116149254,0.8402095171860177
1422,0.8987565277091439,0.8421813731535481
1423,0.8988808275884814,0.842242946132829
1424,0.8990236616087037,0.8404001016188165
1425,0.8991428561771521,0.8448675675769948
1426,0.8992593122231672,0.8476536560052784
1427,0.8993706804887724,0.8472781742044402
1428,0.8995365956905305,0.8406311587402234
1429,0.8996665373389681,0.8455285503977372
1430,0.8997934924107369,0.8455317356282818
1431,0.8999402302155771,0.8448988491196575
1432,0.9000450399075272,0.8430294418797706
1433,0.9001616914610581,0.8469102674052372
1434,0.9002647210631142,0.8456391347384145
1435,0.9004016109217999,0.8444596518325806
1436,0.9005294195786362,0.8467107819153203
1437,0.9006836829218391,0.8467127561044812
1438,0.9007966848361975,0.8437510499431089
1439,0.9009225542598024,0.844300149543636
1440,0.9010464055774821,0.8432888560284147
1441,0.901172807517952,0.8490160670176589
1442,0.9012954712388651,0.8443287251218797
1443,0.9014208632224066,0.8471423931480591
1444,0.901560237845009,0.8504320759936397
1445,0.9016699205783311,0.8526091074222857
1446,0.9017950865859813,0.8529861528228271
1447,0.9019179657020745,0.8497023856979224
1448,0.9020433236316666,0.8497411972698605
1449,0.9021631173624115,0.8437914473209249
1450,0.9022782939871317,0.8494806420467067
1451,0.9023970801405261,0.845830957416938
1452,0.9025357735428412,0.8442431388871029
1453,0.9026754525820496,0.8508750624412109
1454,0.9027990423599721,0.8521483214591106
1455,0.9029156784911531,0.843260362799873
1456,0.9030231768011391,0.8493108972299875
1457,0.9031599463193372,0.8463313808808968
1458,0.9032693966797437,0.8535047803622611
1459,0.9033810509641427,0.8463992326717091
1460,0.903485901305984,0.8444818351759014
1461,0.9036121770312344,0.8494825772279556
1462,0.9037203782141462,0.8502824542742198
1463,0.9038433951062712,0.8502839275399561
1464,0.9039820807639589,0.8476579738941228
1465,0.9040965608199114,0.8527382093799881
1466,0.904212384713003,0.8495303136241402
1467,0.9043307194943558,0.8497998226580856
1468,0.9044310746300942,0.8513714636842935
1469,0.9045342496836175,0.8505617651173034
1470,0.904639862867785,0.850944548347202
1471,0.9047588239249584,0.8550510828820973
1472,0.9048725749653665,0.8540298012774852
1473,0.9049767457616579,0.8523793512033864
1474,0.905099628774671,0.8507630405443988
1475,0.9052069416534817,0.8521930425107797
1476,0.9053450532366133,0.8516970061815048
1477,0.90547054918977,0.8517043480347514
1478,0.9055794491725632,0.8544929711242992
1479,0.9057101767086386,0.8508897961780632
1480,0.9058350157246872,0.8504317831558995
1481,0.9059453220372639,0.8527721941815284
1482,0.9060567827352141,0.8511205524097339
1483,0.9061757195359221,0.8539930913591199
1484,0.9062862157076441,0.8547585132534664
1485,0.9063983057589875,0.8466580748508697
1486,0.9065116447372165,0.8535709730383347
1487,0.9066321961309758,0.8508260779747722
1488,0.9067497762918606,0.8515861075275948
1489,0.9068705693420691,0.8512012528800637
1490,0.9069787478553581,0.8540932520841048
1491,0.9070838042562934,0.8532674138305554
1492,0.9072091702614856,0.8542344844493148
1493,0.9073117391544557,0.8541891305090848
1494,0.9074150538139772,0.8544471753763364
1495,0.9075165661856184,0.854667409839152
1496,0.9076348871500144,0.8575379104259747
1497,0.9077389657524851,0.8524657729774863
1498,0.9078401444870334,0.8555165525536753
1499,0.907932658904751,0.8574002160390133
1500,0.9080406647235703,0.8565399157692414
1501,0.9081488980982699,0.8545140120850836
1502,0.908250278021992,0.8522748714944585
1503,0.908356168419361,0.8551444061255522
1504,0.9084723889390559,0.8547144918157956
1505,0.9085749811499952,0.8601572735286811
1506,0.9086873031325584,0.8548981592120601
1507,0.9087973111323187,0.855793275378727
1508,0.9089007276204824,0.8591468000064085
1509,0.909007657668649,0.8532399321734766
1510,0.9091060043684946,0.8609729888476616
1511,0.9092119589772285,0.8526262597298553
1512,0.9093083454338358,0.8596791725097184
1513,0.909422541538161,0.8592460312552002
1514,0.9095256062074081,0.8558589833774406
1515,0.9096362598053093,0.8568975543287093
1516,0.9097522804835402,0.8570312865460534
1517,0.9098587129450099,0.8574507927170789
1518,0.9099737072205056,0.8548122564568396
1519,0.9100666590485043,0.8525234755100182
1520,0.9101721319665692,0.8615747586214623
1521,0.9102750089398975,0.8588964823646292
1522,0.9103820380174996,0.8604125450638233
1523,0.9104989563832112,0.8622120519726417
1524,0.9106118845134515,0.8603255948455926
1525,0.9107067826911793,0.8587083805799349
1526,0.910824431557757,0.8602514873610864
1527,0.9109206908944059,0.861360371629524
1528,0.9110455102297295,0.8554976218812022
1529,0.9111422526778601,0.86147028412716
1530,0.911256680733697,0.8581539593822232
1531,0.9113575655880236,0.8584088099003386
1532,0.9114516641457351,0.8605386866154161
1533,0.9115473455076633,0.8611184780637272
1534,0.9116517478876534,0.8576566737182153
1535,0.9117505786500378,0.8570931698571034
1536,0.9118515196738195,0.863140515933733
1537,0.9119636664456472,0.8587339047307201
1538,0.9120659686538645,0.8599098105427594
1539,0.9121787142332479,0.8622676994360885
1540,0.9122856416177436,0.8624335873281009
1541,0.9123989456532348,0.8644063718884799
1542,0.912496058765793,0.861710912066596
1543,0.9125872887830684,0.8597803925738151
1544,0.9126864959956036,0.859702737176245
1545,0.9127939384798646,0.8581875447328692
1546,0.9128940498263163,0.8656116445347526
1547,0.9130041581851291,0.8600128240368182
1548,0.913102408882747,0.8609929086395234
1549,0.9132216208158279,0.8670103717698525
1550,0.9133048663671257,0.8678573498082556
1551,0.9134163225273296,0.8645223723180246
1552,0.9135140081170043,0.8635573378805448
1553,0.9136144107502783,0.8655086804827306
1554,0.9137395381107004,0.8636338239496877
1555,0.9138629035022398,0.8635148180341892
1556,0.9139593389017954,0.8600714497383213
1557,0.9140688279906907,0.8645336076610642
1558,0.914165713651906,0.8638132272101575
1559,0.9142591287902877,0.8640510304305277
1560,0.9143699396374735,0.8645323928453631
1561,0.9144725354575903,0.8673917979897383
1562,0.9145872434034013,0.8661741003676946
1563,0.9146875065057415,0.8651555158543223
1564,0.9147871667425596,0.8667467024448096
1565,0.9148780225573575,0.867395272938765
1566,0.9149797414648734,0.8655815928425256
1567,0.9150806148383281,0.8634156660845429
1568,0.915183001084403,0.8626842725918302
1569,0.9152790553975099,0.867888524414608
1570,0.9153736349696439,0.8659476465486501
1571,0.9154621737883266,0.8676155042710586
1572,0.91557112255924,0.8661057762588021
1573,0.9156811226178991,0.8645315724104933
1574,0.9157726671225728,0.8700029375838129
1575,0.9158781247060662,0.8644487087473832
1576,0.9159756255975685,0.8661381185732207
1577,0.9160811132634058,0.8656576527099201
1578,0.9161767647581319,0.8644012622632083
1579,0.9162762307919028,0.8640681213583907
1580,0.9163878090136479,0.8664612674931437
1581,0.9164789719499399,0.8649440621332695
1582,0.9165819663320063,0.8652938585087627
1583,0.9166848367145254,0.8662292585917652
1584,0.9167758569196821,0.8706854896427012
1585,0.91686234216932,0.8663825308161329
1586,0.9169657495753356,0.8686450723164914
1587,0.9170588327302223,0.8667670137437403
1588,0.9171611175678026,0.8710291595799724
1589,0.917254229463525,0.8711372639091096
1590,0.9173530329767298,0.8699713615163506
1591,0.917440531010694,0.8680185543935006
1592,0.9175315596862491,0.868203659541629
1593,0.9176298356601986,0.8699897542780921
1594,0.9177412467927704,0.8668551746338301
1595,0.9178439210550441,0.8690936327354117
1596,0.917937117005688,0.8697423657829929
1597,0.9180275139183813,0.8673382394345289
1598,0.9181116391547209,0.8702844178506517
1599,0.9182061710048524,0.8692033886327503
1600,0.9182906862505597,0.8696819102499591
1601,0.9184036124201301,0.8670120159429459
1602,0.9184994464213052,0.871802416055961
1603,0.918587342373831,0.8691444176318358
1604,0.9186878628619077,0.8681971188910115
1605,0.9187766717099733,0.8729699530442768
1606,0.9188705938687288,0.8725121944665595
1607,0.9189600664311861,0.870397620505122
1608,0.9190458347315954,0.868592708282924
1609,0.9191376971681735,0.8695758231247777
1610,0.9192133813185146,0.8679487296982918
1611,0.9192920154766944,0.8724796823445051
1612,0.9193767588601974,0.872464828558141
1613,0.919464002399903,0.8709124563852298
1614,0.919558349563415,0.8717680064223041
1615,0.9196621870189684,0.8738005811077
1616,0.9197532024417491,0.8715899578400674
1617,0.9198455082481874,0.8698971181679931
1618,0.919934953003687,0.867929051314345
1619,0.9200403345521573,0.8715059392092237
1620,0.9201284735678494,0.871114157360607
1621,0.9202225582823036,0.8709549493741532
1622,0.920308523954711,0.8752562107654893
1623,0.9203932399978432,0.8751856961705125
1624,0.920481656946876,0.8760125095375152
1625,0.9205689602056215,0.8740698123814724
1626,0.9206500167866039,0.8752662306300003
1627,0.920741221086423,0.8714380776005889
1628,0.9208349103976873,0.8720159483469657
1629,0.9209181902606423,0.8718696048999145
1630,0.9209977629698073,0.8754745458005537
1631,0.921088975816121,0.87701026393263
1632,0.9211749799333617,0.8721459095153253
1633,0.9212622923251557,0.8740321185622663
1634,0.9213734145884984,0.8708872418958091
1635,0.921473656301941,0.8745617243514112
1636,0.9215691739263463,0.8743745692673193
1637,0.9216568852740898,0.8744388891815438
1638,0.921745318038495,0.8746888453427965
1639,0.9218301815831568,0.8748535316528442
1640,0.9219244163607059,0.8752522558909904
1641,0.9220183478440827,0.8723057309775307
1642,0.9221197411099413,0.8766255236116032
1643,0.9222048783903934,0.8753306468044585
1644,0.9223281239791397,0.8785691174874823
1645,0.9224252072191511,0.8758643160948739
1646,0.922509702324808,0.876750088010863
1647,0.9225982917557474,0.8727329832345524
1648,0.922679849712139,0.8735987514533337
1649,0.9227731185571137,0.8758979188940648
1650,0.9228600494846637,0.8762204235552609
1651,0.9229431750095469,0.8757566358681937
1652,0.9230285980952514,0.8757447966246673
1653,0.923117608953901,0.8769081041229754
1654,0.9232085848951961,0.8728096575272932
1655,0.9232911978225059,0.8755282839305415
1656,0.9233759429301593,0.873584697825568
1657,0.9234607217033973,0.8776218848679482
1658,0.9235451764218569,0.8740936619148622
1659,0.9236367236271297,0.8757423586798836
1660,0.9237159188889771,0.8788473661565609
1661,0.923802174555261,0.8768180754689574
1662,0.9238779793218659,0.8739521618823275
1663,0.9239561706870499,0.8765050244174349
1664,0.9240376767032097,0.8765139269970373
1665,0.9241207117424259,0.8767841576467968
1666,0.9241956471780867,0.8760718883068005
1667,0.9242795686916193,0.8765186829065306
1668,0.924365371747551,0.8768121691784362
1669,0.9244564886979718,0.8732966628819034
1670,0.9245305799470768,0.8802910276294733
1671,0.9246265256580832,0.8781728661786402
1672,0.9247115384906339,0.8761421891056574
1673,0.9247913701352515,0.879212851261677
1674,0.9248757178138155,0.8772206862407192
1675,0.9249585985750702,0.8799265586984718
1676,0.9250435679756864,0.8825600416181941
1677,0.9251218400997501,0.8750993290282629
1678,0.9252134760610966,0.8787714133885366
1679,0.925297222758539,0.8802441699424066
1680,0.9253856369229109,0.8764788422573474
1681,0.925467416151817,0.8827584143342027
1682,0.9255538422139743,0.8806606277952945
1683,0.9256309091884037,0.8806691311007193
1684,0.9257034256565151,0.8766917782696292
1685,0.9257788933128355,0.8817414732398537
1686,0.9258549888035432,0.8808281064916728
1687,0.9259436442747583,0.8789741136142144
1688,0.9260249449464992,0.8820601008695835
1689,0.9260959733522376,0.8832093613984016
1690,0.9261804258854953,0.8828979022019848
1691,0.9262560173120387,0.8827976000782631
1692,0.9263357399765366,0.8826062826727148
1693,0.9264219467930734,0.878996433516658
1694,0.9265021459853868,0.8806737502750691
1695,0.9265797399848815,0.8801489883898861
1696,0.9266521305809894,0.8824754110191038
1697,0.9267404542614629,0.8796729935582551
1698,0.9268148985245782,0.8810909892301728
1699,0.9268904033896703,0.8811163095681769
1700,0.9269725940875628,0.8808247998005321
1701,0.9270574264462524,0.8807443326866589
1702,0.9271417488913146,0.8779851497659862
1703,0.9272210870946147,0.8813257762203648
1704,0.9273070636590931,0.8819910269003159
1705,0.9273732428522038,0.8811390674536532
1706,0.9274460654476935,0.8808544906188595
1707,0.9275256280566462,0.8860709477418911
1708,0.927623358271164,0.8832078878185594
1709,0.9276992810054256,0.8805925688983745
1710,0.9277761421091119,0.8804891114178611
1711,0.9278588681624125,0.8851746148855445
1712,0.9279335223315407,0.8796167741937965
1713,0.9280129625488289,0.882770426160499
1714,0.9280970222112611,0.882184120613487
1715,0.9281710578135752,0.8843131625286009
1716,0.9282568797800488,0.8835817557863681
1717,0.9283411312322926,0.8814393256429313
1718,0.9284140475607398,0.8805917052268609
1719,0.9284956356554246,0.8816403926912202
1720,0.9285727313999073,0.882958124789625
1721,0.9286388071939572,0.8841790964305161
1722,0.9287232958928375,0.8837562290582738
1723,0.9288021864504654,0.8819336424617367
1724,0.9288752177454295,0.8835048713000012
1725,0.9289649487943527,0.8824486416472404
1726,0.9290487497397116,0.8866634265627961
1727,0.92912168274931,0.8808928584848078
1728,0.9292067310195373,0.8814408879707089
1729,0.929301106877147,0.8861629695545387
1730,0.9293709633838393,0.8836978836949163
1731,0.9294520901600302,0.8844493669293344
1732,0.9295368187112304,0.8845223789081792
1733,0.9296151741896516,0.8845315806986883
1734,0.9296832589329573,0.8830953722576638
1735,0.9297626655493895,0.8868184098999803
1736,0.9298425229337907,0.8833398550216007
1737,0.9299243586547328,0.886726070793803
1738,0.9299919444076353,0.885440005671971
1739,0.9300640224716625,0.8875839557814393
1740,0.9301365905103046,0.8859874266158078
1741,0.9302112479655741,0.8837699236687743
1742,0.930288392572046,0.8851790388532067
1743,0.9303709085316132,0.8845296217559738
1744,0.9304558122082387,0.8872459293477577
1745,0.9305329342790704,0.8882710261405501
1746,0.9306075916501384,0.8831267194542729
1747,0.9306770474555102,0.8852205769331307
1748,0.930746673917869,0.8860109774166242
1749,0.930821702403803,0.8895606466842265
1750,0.9308930653888963,0.88742738694061
1751,0.930969536435834,0.8861942228701916
1752,0.9310447776094026,0.8886360774095274
1753,0.9311213028437842,0.8892336916115856
1754,0.9311859492086593,0.8883848429100106
1755,0.9312564600753135,0.8856280399274281
1756,0.9313240778639066,0.8885076473331859
1757,0.9314037396925195,0.8901643553371644
1758,0.9314784100140859,0.8884486627556462
1759,0.9315465199648223,0.8886063078018831
1760,0.9316214654169358,0.8879917870388123
1761,0.9316997151569758,0.8887854906800221
1762,0.9317677432111885,0.8857168439924995
1763,0.9318391565336632,0.8895005462687595
1764,0.9319042562474036,0.8872749340975274
1765,0.9319703303580054,0.885231396116563
1766,0.9320436344696671,0.8887450085417552
1767,0.9321094043333452,0.8856269949670345
1768,0.9321826564852226,0.8851508789839866
1769,0.9322700122702898,0.8882840947485902
1770,0.9323419821414768,0.8870210895071251
1771,0.9324200992040722,0.8844833597238408
1772,0.9324973267843677,0.8899862832328099
1773,0.9325580484376993,0.8880220584813401
1774,0.9326271639248805,0.8914062383840398
1775,0.9327036087532202,0.8908164645381609
1776,0.9327756472232994,0.8914517088017169
1777,0.9328507359705412,0.8875702117022454
1778,0.9329251168843445,0.8924520468928775
1779,0.9330031805853928,0.8923323545202682
1780,0.9330762258109854,0.89148503731389
1781,0.9331486693332213,0.8899787721625403
1782,0.9332120531546011,0.8872951483943213
1783,0.9332864284124727,0.8889051329822595
1784,0.9333548042242698,0.8911440386142394
1785,0.9334245209171178,0.8892427992192525
1786,0.9335006376862847,0.8901074699500839
1787,0.9335750398366272,0.8898508654952637
1788,0.9336438592332634,0.8922550025612238
1789,0.9337016217268532,0.8897223320014436
1790,0.9337709577270591,0.888885453063538
1791,0.9338483299316258,0.8902110475899131
1792,0.9339279880520412,0.8928885545729135
1793,0.9339947944208432,0.8920029741668745
1794,0.9340590755806536,0.8907859028053914
1795,0.9341443160059925,0.892148582872279
1796,0.9342199545764917,0.8908401522612993
1797,0.9342879159733389,0.8929483088212321
1798,0.9343617652943391,0.8905399652882214
1799,0.9344311633732736,0.8926880955744992
1800,0.934495634189007,0.8911270349067504
1801,0.9345642582992169,0.8922254544592272
1802,0.9346269262437549,0.8946460949671653
1803,0.9347120625367559,0.8906472441946418
1804,0.9347817277940821,0.8896206547858029
1805,0.9348490888090342,0.8952275730709301
1806,0.9349168054516307,0.8936586627007271
1807,0.9349929541896338,0.8953173591566813
1808,0.9350602009366494,0.8928283444572992
1809,0.93512936274125,0.8946728663233026
1810,0.9351949644047614,0.8904695381112815
1811,0.9352621523392791,0.8920527284393398
1812,0.9353366829128126,0.8919594459819111
1813,0.935402911826946,0.891630779576453
1814,0.9354714975113957,0.8932230487008772
1815,0.9355418227583161,0.8963633466947902
1816,0.9356022173368346,0.8933939751085817
1817,0.9356693442415837,0.892593956530948
1818,0.9357319328944593,0.8944738449832711
1819,0.9358044565622846,0.8926932806297729
1820,0.9358688007141147,0.892773550092864
1821,0.9359350141970241,0.8969119076287576
1822,0.9359971768153615,0.8910523576794539
1823,0.9360696322746977,0.8952557144273291
1824,0.9361404112058813,0.8958456587106826
1825,0.9362110397767897,0.8958342261068859
1826,0.936275775214595,0.8909492347959189
1827,0.936328880003108,0.8951407324187385
1828,0.936408108579067,0.8963379944100387
1829,0.9364801889368212,0.8934969124721039
1830,0.9365468116746394,0.8962682055187258
1831,0.9366210491635213,0.8942792063929417
1832,0.9366863597150787,0.8938633518347098
1833,0.9367470890428885,0.8966246749370048
1834,0.9368107325795092,0.896266223069596
1835,0.9368716492775149,0.8974982034253871
1836,0.9369299985386816,0.8942358475499861
1837,0.9369955277230744,0.8929850295504589
1838,0.9370606628535657,0.8955045979092068
1839,0.9371227188917486,0.8957199998883527
1840,0.9371900439240334,0.8943532577593032
1841,0.9372572893472187,0.8962024492020282
1842,0.9373257054958282,0.8938254657182556
1843,0.9373823590627588,0.8930625443310174
1844,0.9374588601499166,0.8963828876480677
1845,0.9375218295338676,0.8960636406077831
1846,0.9375951189634119,0.8939242429291913
1847,0.9376861521674137,0.8978139958809381
1848,0.9377554509466424,0.8961316306672076
1849,0.9378267436055419,0.8948231756276753
1850,0.9378833252247828,0.8981851970064036
1851,0.9379444318695647,0.8976642168427195
1852,0.9380091473942982,0.8962528127603427
1853,0.9380716446947597,0.8953378248488385
1854,0.9381402771848459,0.8978767325551451
1855,0.9382038344971616,0.8954153780854389
1856,0.9382685518504291,0.8976271036729856
1857,0.9383259017978652,0.8972478682623726
1858,0.9383899283317831,0.8950926847264568
1859,0.938456253436779,0.8973726141747669
1860,0.9385159708478273,0.8973684774174692
1861,0.9385752337446953,0.8971431363825081
1862,0.9386359550888529,0.896457100524144
1863,0.9386929629325202,0.895991349268787
1864,0.9387638577957196,0.8975853439636958
1865,0.9388244537423749,0.8978136386128978
1866,0.9388838485634694,0.8956714080027077
1867,0.9389464724842145,0.8981581837615481
1868,0.9390119551360149,0.8985177202974594
1869,0.939077141494147,0.8967758853035559
1870,0.9391405545638076,0.8989123117118615
1871,0.9392014063476144,0.9001429017780691
1872,0.9392672316924678,0.8991272175031965
1873,0.9393351755564354,0.9016207498970168
1874,0.9393995376208893,0.8965118360853936
1875,0.9394591615748078,0.8970664438478613
1876,0.9395214786275633,0.9004407864492568
1877,0.9396026239966687,0.8982432845160062
1878,0.9396606897878463,0.8982891945727123
1879,0.9397268508769431,0.9005981256136477
1880,0.9397786066648405,0.902137884464515
1881,0.939833902040227,0.8986494210581523
1882,0.9399213007143579,0.8989468638172519
1883,0.9399897503216199,0.8979630419338932
1884,0.9400470695544294,0.900967280276826
1885,0.940112302761429,0.9012305296160718
1886,0.9401773622499074,0.8991062165260297
1887,0.9402391595878326,0.8986501127832789
1888,0.9403007865589679,0.900319723912783
1889,0.9403656766081618,0.9002285003546885
1890,0.9404222780200474,0.9003240512182664
1891,0.9404884861530824,0.9003320412133444
1892,0.9405475738516361,0.9008744084882169
1893,0.9406074744502771,0.8999934194794216
1894,0.940668770091222,0.9001703750710015
1895,0.9407311332270639,0.9019356275240474
1896,0.9407927098094993,0.901128663648667
1897,0.9408593739307867,0.9018708971563816
1898,0.9409191702199629,0.9000979997032408
1899,0.9409929399171364,0.8996537770111782
1900,0.9410519956398573,0.9000990022521278
1901,0.941108991951485,0.900471257113507
1902,0.9411637753198548,0.9005333648963733
1903,0.9412326293286135,0.8982207010995548
1904,0.9412872178913115,0.9005178505351853
1905,0.9413438207847683,0.90023674706034
1906,0.941421694815485,0.9004884055017813
1907,0.9414884987035825,0.9013353497902845
1908,0.9415527348534076,0.9003439316670576
1909,0.9416151385001391,0.9013166297629225
1910,0.9416773537050946,0.9039203079531597
1911,0.9417391611648578,0.9054175953791241
1912,0.9417914509390191,0.9019585774806836
1913,0.9418584715239439,0.9018960481108134
1914,0.941913445570701,0.9046212416772212
1915,0.9419735373843509,0.9036144911746429
1916,0.9420288048438655,0.9043769862855616
1917,0.9420811289037488,0.9004924337617726
1918,0.9421376013339905,0.900294633570017
1919,0.942195093870787,0.9012756676423929
1920,0.9422524846203815,0.9029390511508866
1921,0.9423143770775193,0.9019667836180937
1922,0.942368219386914,0.9033208755532105
1923,0.9424227198828354,0.9036766965122914
1924,0.9424783327524335,0.9019955181227541
1925,0.9425254088035256,0.9018017465593727
1926,0.9425838400968881,0.9014900729959779
1927,0.9426398209248179,0.9031101235742434
1928,0.9426926535614589,0.9058368913359435
1929,0.9427523191952392,0.9036227600045517
1930,0.9428195684414139,0.9011162570458756
1931,0.9428806578370326,0.903165456405294
1932,0.9429405011304558,0.9014893918254263
1933,0.9429964616787011,0.90225878221047
1934,0.9430578221130184,0.9028067305047675
1935,0.9431162051735503,0.9039926704579297
1936,0.943187452673386,0.9046598596116779
1937,0.9432538045008309,0.9020767971311946
1938,0.9433170500058192,0.90649633009535
1939,0.9433731530224828,0.9011139439262088
1940,0.9434355689275372,0.9025546808351742
1941,0.9434902770337473,0.9070597296315092
1942,0.9435507136325018,0.9041933528110117
1943,0.9436086110239205,0.9042644875998499
1944,0.9436653827569004,0.9047689471542205
1945,0.943723810361173,0.9053073906244086
1946,0.9437770499413053,0.9070195115231078
1947,0.9438279812967705,0.9055366894493069
1948,0.9438845615414018,0.9070107795004033
1949,0.9439406824111813,0.9043786951344883
1950,0.9440102072626653,0.9055055509815266
1951,0.944064489961488,0.9041289791062197
1952,0.9441305277010652,0.9045193524942599
1953,0.9441849460355602,0.907787524077643
1954,0.9442435729895688,0.9042380189621647
1955,0.9442974168323371,0.9071456032120713
1956,0.944347708081764,0.9065989263589389
1957,0.9444169819410958,0.9057426832388633
1958,0.9444742644623043,0.906270482415334
1959,0.9445390356695915,0.9045668371217421
1960,0.9445982791651004,0.9071412685234975
1961,0.9446544312503317,0.9029995877747548
1962,0.9447126986923238,0.9071698557708822
1963,0.9447813848029128,0.9060942040000785
1964,0.9448444109819029,0.9054170404198271
1965,0.9449009275471688,0.9047141705953774
1966,0.9449520774135929,0.9061152940317293
1967,0.9450047307151463,0.9075642526939749
1968,0.9450525429143577,0.9054612647543918
1969,0.9451018494845363,0.9056971200583829
1970,0.9451542437972279,0.9057273833417175
1971,0.9452133964737441,0.9063616970709414
1972,0.9452703420837977,0.9082883766324962
1973,0.9453220009112913,0.9071173389517919
1974,0.9453808014839313,0.9059299446273051
1975,0.9454393073530398,0.9069833294562467
1976,0.9454995067357108,0.9048633033460176
1977,0.9455472849451753,0.9080390069201507
1978,0.9456022242159324,0.9071897483931876
1979,0.945657237831692,0.9050033343655283
1980,0.9457103410952357,0.9055890312772005
1981,0.9457571459668078,0.9115464709183351
1982,0.9458157035574037,0.9053247676155741
1983,0.9458674213038936,0.9070427444037222
1984,0.945931238120494,0.9079457784327138
1985,0.9459847601050468,0.9081511865108246
1986,0.9460505411544754,0.9082132383403053
1987,0.9460970443345763,0.9076895945423176
1988,0.9461552025767682,0.9060954887214441
1989,0.9462089223648716,0.9067537745635708
1990,0.9462541319862419,0.9090868713893571
1991,0.9463059029845107,0.9076541437928456
1992,0.946367562427451,0.9081275424908088
1993,0.9464180789777347,0.9105202316338039
1994,0.9464701548448391,0.9080961215287243
1995,0.9465295300723984,0.9087401873647244
1996,0.946593739249136,0.9103741432714739
1997,0.9466530700946574,0.9091640647638572
1998,0.9467012695402701,0.9116911884747655
1999,0.946760191117324,0.9084582745052113


==> tikz/plot/adult_simple_100_0.1_10batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,1606271.1671741095,175268716.0840037,13238.9091727379,1634695.2641209248,1585806.7334833597
0.09999999999999998,1609718.281706356,546977742.6347085,23387.555294102644,1638475.9253503743,1566808.9019194166
0.15000000000000002,1623387.6736279894,349627459.0109938,18698.327706268115,1643648.5240280111,1584611.194081129
0.20000000000000007,1632961.6969913098,358597111.92990553,18936.66052739779,1669778.790814849,1605968.070171132
0.25,1650959.244878547,615086116.1534668,24800.929743730714,1683119.7076780475,1598188.513641931
0.30000000000000004,1654753.0088446222,758340032.079067,27537.97436412248,1721052.2673659627,1627567.117856759
0.35,1678571.8568464592,409577128.29240435,20238.011964923935,1707033.443170168,1639690.6900004447
0.4,1681209.9439705112,237915743.7191209,15424.517617064104,1723501.471080377,1666555.472671652
0.45,1706917.79484066,470078382.14002216,21681.29106257333,1751062.0254906323,1661699.9323455533
0.5,1718796.5094730337,271386688.40282476,16473.818270298623,1761227.1578225605,1691231.5428621129
0.55,1706883.737902616,720630931.705118,26844.569873721535,1765581.5531943436,1670862.2166703993
0.6,1717491.3515468524,876182784.6717631,29600.384873710056,1761944.1560107868,1671650.887494655
0.6499999999999999,1746682.4695760205,459544630.50541496,21436.99210489697,1786032.084584241,1708829.9981688496
0.7,1728067.4600006281,199462640.0150085,14123.124300770298,1742756.4506071557,1695747.71377218
0.75,1757307.780878571,242941441.97291094,15586.578905356715,1790447.1046289126,1735843.247943708
0.7999999999999999,1763456.4909668688,492338359.92535067,22188.698923671724,1787663.1572437733,1723477.96010239
0.85,1781060.9596676999,79060257.71960753,8891.583532735187,1793485.3253335438,1766377.46438241
0.8999999999999999,1784712.008336577,14650090.649596676,3827.5436835647843,1789125.835267362,1778398.4710050821
0.95,1792742.3464882846,71392887.43139026,8449.431189813327,1799680.316598848,1778246.61542045


==> tikz/plot/adult_simple_10_0.1_5batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,0.49469993344868246,1.3695979454413178e-05,0.0037008079461670496,0.4997725641463871,0.4888327316699504
0.09999999999999998,0.5054557460128292,0.0006404616694283748,0.025307344179671933,0.555233456353953,0.4866954844833228
0.15000000000000002,0.49614867518439476,2.1661697681619557e-05,0.004654212896035114,0.5011419074937001,0.49023359213398937
0.20000000000000007,0.5296276454997141,0.0007924325950171661,0.028150179307016254,0.5532744200564557,0.4938459799981979
0.25,0.5196172963479248,0.0008280154866461466,0.028775258237696957,0.5565144723633182,0.4900671493833748
0.30000000000000004,0.5310667025734341,0.0007612933959356366,0.027591545732989237,0.5571158770591752,0.4925258657827869
0.35,0.5180129871907672,0.0006697607344843069,0.025879735981734955,0.5521303528845739,0.49548515475892996
0.4,0.5527745902843287,0.002557450361045074,0.050571240453889145,0.6089396886805872,0.49491488729268
0.45,0.5524537336499106,0.002729133563317718,0.05224110989745258,0.6089396886805872,0.49050799186533117
0.5,0.5184486567758304,0.0009892131085101937,0.03145175843272032,0.5578698640789479,0.4869733320189295
0.55,0.5511247140057209,0.0027478588564901025,0.052420023430842747,0.6089396886805872,0.48660949640488566
0.6,0.5759679676282212,0.0007300580262211048,0.02701958597427253,0.6089396886805872,0.5500345375755787
0.6499999999999999,0.5989889294732038,0.0003960704352133036,0.01990151841476684,0.6089396886805872,0.5591858926436701
0.7,0.5850151229455691,0.0008767227864046146,0.02960950500100626,0.6089396886805872,0.5423930093165549
0.75,0.6089396886805872,0.0,0.0,0.6089396886805872,0.6089396886805872
0.7999999999999999,0.5628096230404859,0.0018752911149082477,0.04330463156416699,0.6089396886805872,0.4930740123057311
0.85,0.6089396886805872,0.0,0.0,0.6089396886805872,0.6089396886805872
0.8999999999999999,0.5977192857985807,0.0005035897633381587,0.02244080576401299,0.6089396886805872,0.5528376742705547
0.95,0.6089396886805872,0.0,0.0,0.6089396886805872,0.6089396886805872


==> tikz/plot/adult_simple_50_0.1_10batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,0.9999999999999998,0.0,0.0,0.9999999999999998,0.9999999999999998
0.09999999999999998,0.9999999999999998,0.0,0.0,0.9999999999999998,0.9999999999999998
0.15000000000000002,0.9999999999999998,0.0,0.0,0.9999999999999998,0.9999999999999998
0.20000000000000007,0.9999999999999998,0.0,0.0,0.9999999999999998,0.9999999999999998
0.25,0.9999999999999998,0.0,0.0,0.9999999999999998,0.9999999999999998
0.30000000000000004,0.9999999999999998,0.0,0.0,0.9999999999999998,0.9999999999999998
0.35,0.9999999999999998,0.0,0.0,0.9999999999999998,0.9999999999999998
0.4,0.9999999999999998,0.0,0.0,0.9999999999999998,0.9999999999999998
0.45,0.9999999999999998,0.0,0.0,0.9999999999999998,0.9999999999999998
0.5,0.9999999999999998,0.0,0.0,0.9999999999999998,0.9999999999999998
0.55,0.9999999999999998,0.0,0.0,0.9999999999999998,0.9999999999999998
0.6,0.9999999999999998,0.0,0.0,0.9999999999999998,0.9999999999999998
0.6499999999999999,0.9999999999999998,0.0,0.0,0.9999999999999998,0.9999999999999998
0.7,0.9999999999999998,0.0,0.0,0.9999999999999998,0.9999999999999998
0.75,0.9999999999999998,0.0,0.0,0.9999999999999998,0.9999999999999998
0.7999999999999999,0.9999999999999998,0.0,0.0,0.9999999999999998,0.9999999999999998
0.85,0.9999999999999998,0.0,0.0,0.9999999999999998,0.9999999999999998
0.8999999999999999,0.9999999999999998,0.0,0.0,0.9999999999999998,0.9999999999999998
0.95,0.9999999999999998,0.0,0.0,0.9999999999999998,0.9999999999999998


==> tikz/plot/adult_simple_50_0.1_5batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,0.5042900709382483,2.2030495513499943e-05,0.004693665466722138,0.5096190519503747,0.49735321691226614
0.09999999999999998,0.5106643074050412,6.203836543491125e-05,0.007876443704801759,0.5253264697990511,0.5018211681498893
0.15000000000000002,0.5132264885375651,9.206210893206399e-05,0.009594900152271726,0.5269779184591102,0.5011671105364326
0.20000000000000007,0.5161749542942601,1.5683295969078278e-05,0.00396021413172044,0.5199337378180101,0.5092322546088492
0.25,0.5243278916999659,8.690085579531863e-05,0.00932206285085649,0.5397857039628882,0.5122833011131764
0.30000000000000004,0.5308874025805711,0.00014167027345352669,0.011902532228627935,0.5535341274114018,0.5187070611034708
0.35,0.5261141928362889,0.00012250044227409224,0.011067991790478173,0.5424982436423977,0.5142906066414356
0.4,0.5395884467620453,0.00012494070931442553,0.011177688012931187,0.5523742804705141,0.5204232351455784
0.45,0.5486286654289574,0.00015450768201976712,0.012430111906968784,0.5699400282954514,0.5359616279216731
0.5,0.5372946015358583,0.00016082513665068734,0.012681685087191186,0.5518817242659392,0.5143663770742513
0.55,0.5600629417786497,0.00013044493656546062,0.011421249343458912,0.5814098574836173,0.5504224472371079
0.6,0.5669167657868395,8.999877388512604e-05,0.00948676835835713,0.5816078088976699,0.5550188932692353
0.6499999999999999,0.5707507435822545,7.625733923960047e-05,0.008732544831811656,0.5809255457418695,0.5586282710361037
0.7,0.5767084383014767,2.9403852446327823e-05,0.005422531922112383,0.5865608349908811,0.5699467021080147
0.75,0.5822124688837503,4.1828019945581055e-05,0.006467458538373559,0.592646898319941,0.5751880546146741
0.7999999999999999,0.5840239217896794,7.084589044910213e-05,0.008417000086081865,0.5923862168058885,0.5678092373653503
0.85,0.5892592077429577,2.201797011210163e-05,0.00469233098918881,0.5973503165141325,0.5853521566534753
0.8999999999999999,0.5886683232630026,3.2272532325126896e-05,0.0056808918600099135,0.5979155542595012,0.5813363167158565
0.95,0.5996073763546936,5.529343987588504e-05,0.007435955881787158,0.6089396886805873,0.5868571532838812


==> tikz/plot/change_beta/AAMAS15_eps_50_0.1_5batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,1171.23,2.0776399999999797,1.4414020951837068,1173.79,1169.6
0.09999999999999998,1175.908,4.119415999999903,2.0296344498455636,1178.33,1173.28
0.15000000000000002,1177.3079999999998,4.796215999999875,2.1900264838581007,1179.74,1174.2
0.20000000000000007,1180.468,1.3251759999999706,1.151162890298315,1181.89,1178.92
0.25,1184.0620000000001,3.7380159999999742,1.9333949415471154,1186.64,1180.64
0.30000000000000004,1186.0079999999998,4.0043760000001125,2.0010937009545837,1187.9,1182.68
0.35,1188.822,5.055336000000186,2.248407436386961,1193.13,1186.71
0.4,1189.6239999999998,11.51462400000022,3.39332049768368,1193.15,1184.11
0.45,1194.532,9.88289599999981,3.1437073655160415,1199.57,1189.71
0.5,1194.0300000000002,5.007840000000091,2.237820368126113,1196.88,1189.98
0.55,1198.298,6.6058959999999285,2.57019376701445,1201.67,1194.72
0.6,1200.6460000000002,14.21298399999977,3.770011140567063,1208.05,1197.42
0.6499999999999999,1203.236,15.59742400000005,3.9493574160868308,1207.97,1198.02
0.7,1205.502,5.483456000000157,2.3416780308146885,1207.4,1201.04
0.75,1208.034,3.2054240000000904,1.7903697942045633,1209.98,1205.6
0.7999999999999999,1209.5540000000003,7.984344000000229,2.825658153422,1214.39,1206.59
0.85,1211.662,1.5534559999999338,1.2463771499830754,1213.58,1210.2
0.8999999999999999,1212.578,3.7708959999999907,1.9418795019259023,1214.54,1209.25
0.95,1215.65,1.3404000000001066,1.1577564510725504,1217.0,1213.58


==> tikz/plot/change_beta/AAMAS15_simple_50_0.1_10batches.csv <==
alpha,means,variance,max,min
0.050000000000000044,1172.2495000000001,0.5399022500000217,1173.67,1171.265
0.09999999999999998,1174.297,1.1175009999999275,1175.85,1172.17
0.15000000000000002,1176.8429999999998,3.04972600000004,1179.43,1173.705
0.20000000000000007,1178.334,2.447593999999841,1181.11,1175.775
0.25,1181.1999999999998,3.9257000000000075,1184.23,1177.215
0.30000000000000004,1185.154,9.004453999999868,1192.3,1181.0
0.35,1186.8745000000001,7.331087249999882,1193.165,1183.765
0.4,1188.5030000000002,4.386891000000051,1190.39,1183.34
0.45,1190.8,8.880165000000007,1196.46,1187.835
0.5,1194.3509999999999,7.468818999999881,1199.82,1190.32
0.55,1195.315,2.4637899999999098,1198.415,1193.585
0.6,1197.9175,4.4901512500000775,1202.2,1194.93
0.6499999999999999,1200.6649999999997,6.759970000000068,1205.39,1195.375
0.7,1202.7375,2.3513662500000585,1204.94,1199.03
0.75,1206.2144999999998,4.0460322499998735,1210.955,1203.33
0.7999999999999999,1207.7705,2.1303472499999074,1209.99,1205.655
0.85,1210.4965,2.351070249999962,1212.855,1207.92
0.8999999999999999,1211.9425,2.444646249999988,1214.24,1209.905
0.95,1215.2095000000002,0.5333572499999579,1216.6,1214.2


==> tikz/plot/change_beta/AAMAS15_simple_50_0.1_5batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,1172.1380000000001,0.5191659999999871,0.7205317480860834,1173.375,1171.295
0.09999999999999998,1174.875,2.9055400000000224,1.7045644605001076,1176.995,1171.87
0.15000000000000002,1175.3790000000001,0.6256140000000803,0.7909576474123505,1176.41,1174.215
0.20000000000000007,1177.497,2.239265999999966,1.4964177224291237,1179.255,1175.515
0.25,1182.325,1.6545500000000963,1.2862931236697552,1184.015,1180.475
0.30000000000000004,1184.109,2.1577839999999666,1.468939753699915,1185.585,1181.555
0.35,1188.576,2.087013999999978,1.4446501306544703,1190.875,1186.98
0.4,1187.482,5.686996000000121,2.3847423340898115,1191.815,1185.395
0.45,1190.538,1.5939460000000938,1.2625157424761457,1192.43,1188.55
0.5,1191.038,2.8535759999998653,1.6892530893859172,1192.96,1188.38
0.55,1195.877,0.4502659999999751,0.6710186286534637,1196.86,1194.915
0.6,1197.119,1.866214000000045,1.3660944330462828,1199.065,1195.05
0.6499999999999999,1200.2220000000002,10.468765999999896,3.235547248920945,1204.17,1195.45
0.7,1202.889,3.754023999999935,1.9375303868584706,1206.11,1200.84
0.75,1204.057,3.336356000000098,1.8265694621338926,1206.27,1200.83
0.7999999999999999,1207.741,2.9314539999999734,1.7121489421192226,1210.375,1205.66
0.85,1209.102,3.437306000000028,1.8539973031264172,1210.525,1205.74
0.8999999999999999,1211.895,2.9742700000001294,1.7246072016549534,1215.085,1209.86
0.95,1214.0669999999998,3.8998260000001546,1.9747977111593367,1216.5,1211.37


==> tikz/plot/change_beta/AAMAS16_eps_50_0.01_5batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,833.0360000000001,3.608584000000067,1.8996273318732986,835.69,829.88
0.09999999999999998,834.4379999999999,3.067975999999974,1.7515638726577956,837.14,832.13
0.15000000000000002,836.9119999999999,4.816895999999999,2.1947428095337274,840.62,834.12
0.20000000000000007,839.2539999999999,3.4541840000000463,1.8585435157671306,841.41,835.8
0.25,842.29,17.790120000000048,4.217833567128989,849.22,837.89
0.30000000000000004,843.2699999999999,2.3757199999999954,1.5413370818870205,845.39,841.72
0.35,847.164,15.578623999999934,3.9469765644097676,852.64,840.63
0.4,848.604,1.871424,1.3679999999999999,850.31,846.8
0.45,852.53,8.360679999999984,2.89148404802793,856.51,849.16
0.5,853.8740000000001,8.580224000000076,2.92920193909537,856.72,848.51
0.55,858.1439999999999,9.922183999999987,3.149949840870484,861.22,852.36
0.6,857.72,3.480759999999998,1.8656795008789688,860.5,855.0
0.6499999999999999,859.866,4.474904000000068,2.1153968894748965,862.97,856.78
0.7,863.5120000000001,0.9975360000000226,0.9987672401515894,864.34,862.22
0.75,864.9199999999998,5.243719999999916,2.289917029064572,866.83,860.7
0.7999999999999999,867.51,0.4294799999999855,0.6553472362038201,868.54,866.77
0.85,869.884,6.233863999999974,2.4967707143428237,873.91,866.93
0.8999999999999999,872.232,1.5400560000000334,1.240989927436977,873.97,870.52
0.95,874.632,2.149976000000005,1.466279645906607,876.5,872.26


==> tikz/plot/change_beta/AAMAS16_eps_50_0.05_5batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,832.484,4.9259440000000145,2.2194467779156173,835.4,829.79
0.09999999999999998,835.1780000000001,5.480336000000043,2.3410117470871525,838.48,832.41
0.15000000000000002,836.066,5.362063999999842,2.3156130937615296,838.56,831.82
0.20000000000000007,840.434,15.012663999999926,3.8746179166467405,843.91,834.9
0.25,842.856,15.56302399999981,3.9449998732572618,847.03,835.95
0.30000000000000004,842.6719999999999,7.037416000000048,2.65281284677228,847.24,839.63
0.35,846.7280000000001,4.455696000000097,2.110851960702147,849.97,843.43
0.4,846.0220000000002,1.348216000000024,1.1611270386999109,847.25,844.42
0.45,852.8220000000001,5.116935999999959,2.2620645437299,856.53,849.51
0.5,853.7299999999999,17.006679999999967,4.123915615043543,860.23,847.46
0.55,857.9739999999999,4.659384000000078,2.1585606315320582,860.37,854.04
0.6,859.616,4.107184000000074,2.0266188590852683,861.37,855.81
0.6499999999999999,860.9459999999999,4.795744000000006,2.1899187199528676,864.06,858.68
0.7,862.912,2.4552559999999986,1.5669256523524013,864.95,860.34
0.75,867.8280000000001,5.025095999999992,2.241672589831082,871.15,865.05
0.7999999999999999,867.9039999999999,6.9319439999999135,2.63285852259477,871.29,864.24
0.85,868.4559999999999,5.824663999999997,2.413434067879211,872.13,866.0
0.8999999999999999,871.3039999999999,2.599064000000066,1.6121612822543736,873.84,869.56
0.95,873.7760000000001,1.560343999999952,1.2491373023010528,875.64,872.22


==> tikz/plot/change_beta/AAMAS16_eps_50_0.1_5batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,832.048,1.4839760000000104,1.218185535950912,833.6,830.74
0.09999999999999998,833.9,2.0950000000000677,1.4474114826130362,836.69,832.72
0.15000000000000002,837.01,2.7214399999999217,1.6496787566068498,839.67,834.57
0.20000000000000007,841.176,6.579824000000128,2.5651167614750268,845.69,839.05
0.25,841.9680000000001,3.7225759999999837,1.9293978335221547,845.08,839.33
0.30000000000000004,842.826,1.1124640000000139,1.0547340897117214,843.72,840.78
0.35,845.7740000000001,9.504824000000031,3.082989458301801,849.97,842.27
0.4,851.3399999999999,4.221320000000063,2.054585116270451,853.76,849.04
0.45,851.3860000000001,1.72586400000008,1.3137214316589647,852.86,849.43
0.5,852.8039999999999,11.300783999999918,3.3616638737387055,857.78,847.35
0.55,856.9040000000001,5.525424000000029,2.350622045331837,860.64,854.01
0.6,857.8860000000001,4.8476240000001,2.201732045458779,861.33,855.04
0.6499999999999999,860.2459999999999,4.852743999999956,2.2028944595690363,864.04,857.54
0.7,862.6879999999999,5.304336000000066,2.303114413137147,865.95,858.75
0.75,866.876,5.131904000000032,2.2653706098561517,868.61,862.39
0.7999999999999999,867.926,2.375063999999899,1.5411242649442318,870.41,865.94
0.85,870.99,9.580479999999875,3.095235047617527,875.66,866.09
0.8999999999999999,872.54,1.3422799999999921,1.1585680817284723,874.77,871.38
0.95,873.784,4.431744000000046,2.1051707769204966,876.5,871.39


==> tikz/plot/change_beta/AAMAS16_simple_50_0.1_10batches.csv <==
alpha,means,variance,max,min
0.050000000000000044,831.134,1.0658940000000183,833.485,829.965
0.09999999999999998,834.2495000000001,3.5992322500000133,838.585,831.89
0.15000000000000002,836.1734999999999,2.3747552499999913,838.055,832.985
0.20000000000000007,838.8205,1.6252372500000167,839.97,836.26
0.25,841.1565,5.132395250000043,845.575,837.41
0.30000000000000004,844.298,3.9519709999999946,847.43,839.895
0.35,845.909,3.4463690000000313,848.225,841.35
0.4,847.969,3.8161289999999815,850.705,844.59
0.45,851.5229999999999,4.913775999999961,854.18,848.23
0.5,851.3735,6.365460250000021,855.195,846.95
0.55,855.485,3.5350549999999914,858.705,853.195
0.6,856.915,4.868110000000019,861.01,854.035
0.6499999999999999,859.1270000000001,3.3366459999999956,861.945,854.99
0.7,862.0535000000002,3.6555102499999634,864.65,857.61
0.75,864.433,6.33888099999995,868.04,858.87
0.7999999999999999,866.867,3.094065999999973,869.915,864.1
0.85,869.5,2.8771250000000164,873.11,866.76
0.8999999999999999,872.5295,2.509687249999982,874.685,869.515
0.95,873.7719999999999,2.337591000000004,875.545,870.975


==> tikz/plot/change_beta/AAMAS16_simple_50_0.1_5batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,832.076,1.2256840000000355,1.1071061376399445,833.875,830.895
0.09999999999999998,835.725,1.7267199999999732,1.3140471833233285,838.05,834.42
0.15000000000000002,835.4459999999999,0.4262639999999903,0.6528889645261209,836.665,834.88
0.20000000000000007,839.427,5.769446000000098,2.401967110515899,841.85,835.415
0.25,839.675,2.2376199999999913,1.4958676412035896,842.51,838.355
0.30000000000000004,844.3790000000001,6.520364000000015,2.553500342666908,848.775,841.81
0.35,845.7209999999999,4.955394000000126,2.2260714274254827,848.07,841.905
0.4,846.8640000000001,4.717373999999975,2.171951656920562,849.075,842.815
0.45,850.613,3.39030599999996,1.8412783602703746,853.11,847.94
0.5,854.4680000000001,0.6599660000000214,0.8123829146406399,855.55,853.665
0.55,856.115,6.46598999999996,2.542831099385085,859.5,852.225
0.6,858.95,2.9635399999999783,1.7214935376004112,861.035,856.335
0.6499999999999999,859.577,6.753336000000054,2.5987181455479265,863.32,856.07
0.7,860.801,6.229443999999851,2.4958854140364397,864.27,857.44
0.75,864.2610000000001,5.355904000000092,2.314282610227215,868.095,861.43
0.7999999999999999,868.3950000000001,0.5343000000000068,0.7309582751429843,869.17,867.06
0.85,868.847,4.164015999999972,2.04059207094411,872.25,866.7
0.8999999999999999,872.4609999999999,1.0267239999999669,1.0132739017659376,874.18,871.24
0.95,873.693,0.07690600000000057,0.27731931054292014,874.145,873.27


==> tikz/plot/change_beta/adult_simple_50_0.1_5batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,1617650.8734029355,80287788.53123365,8960.34533548979,1625508.963946369,1600881.4086134986
0.09999999999999998,1645137.5626980271,317713132.7197256,17824.50932619817,1664733.248071922,1617934.481859988
0.15000000000000002,1623221.5873383412,156294869.99195272,12501.79467084437,1638755.2900010382,1600421.9658830373
0.20000000000000007,1641704.5593668676,189221555.4569745,13755.782618847046,1662754.7645505392,1622188.4734812933
0.25,1646130.5663255374,497651550.1219436,22308.10503207172,1668134.7139588364,1607563.1943662758
0.30000000000000004,1657726.751723251,64371260.344416365,8023.170217838854,1671402.9531199986,1646258.2683366458
0.35,1666615.0271167583,1028429792.6670284,32069.140815853305,1725842.352127524,1632582.087616656
0.4,1673789.0260985629,342111285.56744856,18496.250581332653,1702333.5896473427,1651259.286236651
0.45,1711929.992642954,56169951.83258198,7494.661555572872,1724410.2624120272,1700974.3756528762
0.5,1702741.0725716935,1042410604.2546571,32286.384192948226,1746800.5814529895,1646294.3810569402
0.55,1706168.6916384741,350175677.4080896,18712.98152107487,1739862.0975208834,1683053.952440121
0.6,1704156.3055131608,761599914.3728673,27597.099745677395,1744426.4740323592,1659252.0374987181
0.6499999999999999,1735187.4171874798,226503633.67036992,15050.037663420311,1753236.1018987205,1714930.050606219
0.7,1745613.9541900635,239896512.44833335,15488.592978328708,1768037.6014094315,1730559.65122312
0.75,1747475.7185033723,330265786.75043565,18173.21619170464,1765595.2647348489,1716003.3922164503
0.7999999999999999,1765767.8631688985,153679958.20905873,12396.772088292126,1779737.9349102979,1744145.434062391
0.85,1765344.3211869285,223173806.92168427,14939.002875750586,1794470.1949486188,1752176.9117343198
0.8999999999999999,1775751.3898839436,113551394.3315948,10656.04965883675,1786094.9561539465,1758157.5916848532
0.95,1785027.0151028563,115946677.53393045,10767.85389638671,1799680.316598848,1769068.9866086137


==> tikz/plot/change_beta/synthetic_eps_1_0.01_5batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,3.6191097182945393,0.0030359437960415367,0.05509939923485134,3.713480746858602,3.564345353900198
0.09999999999999998,3.7887142733825128,0.0015752657143884093,0.03968961721141197,3.824236806275313,3.7135914578441556
0.15000000000000002,3.8657106690034717,0.002760800502861788,0.0525433202496929,3.9477019792151764,3.814797443793554
0.20000000000000007,3.949145133064044,0.018006173695261165,0.13418708468128057,4.1821879684359295,3.764304623386407
0.25,4.044603173044472,0.002207982825415647,0.04698917774781388,4.12541140859631,3.989045295792344
0.30000000000000004,4.152593344044836,0.002464694809763938,0.04964569276144647,4.231044723162113,4.088034160809072
0.35,4.199815278649928,0.009337343391950297,0.09662993010423994,4.3743578167022115,4.109206584988989
0.4,4.252510909907583,0.0003842878281090385,0.019603260649928584,4.2844574096421795,4.227740337595019
0.45,4.343879828932154,0.0020380501760738465,0.04514476908871998,4.416171472984442,4.284235239756908
0.5,4.402145082972636,0.001514083175948714,0.03891122172264338,4.467736274854663,4.352967566787438
0.55,4.476182217194929,0.0024205136988645452,0.04919871643513218,4.545947166986817,4.404534378944074
0.6,4.538121762093138,0.00395038022435836,0.06285205027967154,4.617259447553105,4.4288888484781905
0.6499999999999999,4.569416185655763,0.0010085511782083197,0.031757694787379005,4.6092325315606475,4.518966569194302
0.7,4.6608389468087195,0.0020882039241770173,0.04569686996039245,4.691527896427148,4.571637154237723
0.75,4.719351051659841,0.0017324119136134044,0.04162225262540946,4.776282365003982,4.663534193239028
0.7999999999999999,4.790671416784333,0.0022829593314394317,0.04778032368495876,4.874581355996916,4.737346536578923
0.85,4.831171117406325,0.0007856040670993686,0.028028629418852584,4.865137821457822,4.796596505075634
0.8999999999999999,4.863186772264857,0.0007420578085621644,0.027240738032626142,4.894633082893871,4.8131896632797915
0.95,4.905079294945682,0.00019164749396705853,0.013843680651006746,4.923281734958088,4.883261434771699


==> tikz/plot/change_beta/synthetic_eps_1_0.05_5batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,3.5878229782638797,0.009560036293321469,0.09777543808810814,3.7506202287687445,3.478982094447568
0.09999999999999998,3.78267549537143,0.004040748341719305,0.06356688085567283,3.8802347565570896,3.6862383357851756
0.15000000000000002,3.757271683625619,0.008097542760802306,0.0899863476356403,3.8918458573109245,3.617931812373028
0.20000000000000007,3.9000937307361085,0.002576438942478546,0.05075863416679517,3.9714045193867373,3.83909663562622
0.25,3.9803043212152445,0.003052652925633367,0.05525081832546344,4.0808529156725095,3.922673384191269
0.30000000000000004,4.051355752936148,0.00198576622787613,0.04456193698523584,4.0993761195169744,3.9887672134842513
0.35,4.209432711635617,0.014106980836147507,0.11877281185585996,4.416156013507281,4.058893084039793
0.4,4.214697748163181,0.0076479574539844285,0.0874526011847814,4.3157879126036285,4.0759556949368365
0.45,4.277781386668869,0.0031726752836330765,0.05632650604851216,4.373522975749469,4.230956531713622
0.5,4.417830258503394,0.0005297380678380365,0.023016039360368598,4.449461126040949,4.381357712828164
0.55,4.418225695533151,0.0005383146476300645,0.02320160872935462,4.452190129485252,4.384023181406408
0.6,4.583863993637639,0.0019690120570359697,0.04437355132323725,4.644188984325893,4.54415899917974
0.6499999999999999,4.57665642808916,0.00547098732536898,0.07396612282233658,4.6487365515153,4.465956831396812
0.7,4.696275966868671,0.0005217040164731074,0.022840840975610056,4.714239544541575,4.651838466276232
0.75,4.724414418621395,0.0016712497825095204,0.040880921987028626,4.771478145263672,4.664824634543648
0.7999999999999999,4.796905683500842,0.0006167490002784247,0.024834431748651402,4.825403848869089,4.7669521318520625
0.85,4.870099366665106,0.00022608344975369308,0.015036071619731434,4.889094671939436,4.85330339549145
0.8999999999999999,4.90149321357058,0.00045541503993730425,0.021340455476331902,4.917306244230076,4.859467092020224
0.95,4.944426780369047,8.853912623333214e-05,0.009409523167160604,4.955130262572174,4.932646652272974


==> tikz/plot/change_beta/synthetic_eps_1_0.1_5batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,3.5548151512866895,0.00722902514204901,0.08502367400935465,3.724085812919497,3.5014083010162356
0.09999999999999998,3.726203113391449,0.017132185130484714,0.13088997337643826,3.8935735211891993,3.6089583710796496
0.15000000000000002,3.781863309467032,0.007431841182994647,0.08620812712844797,3.8639551601057507,3.6246578097218007
0.20000000000000007,3.874644289085823,0.009832581878437765,0.09915937614990206,4.053553024458628,3.772296728318616
0.25,4.004000038253382,0.00461201395256033,0.06791181011105749,4.075703825448164,3.8843610454249604
0.30000000000000004,4.098418336505426,0.009380312885805944,0.09685201539361968,4.205856857430022,3.9260199101742876
0.35,4.040432124240251,0.0034753535038215184,0.058952128916787375,4.100917449458965,3.962291632464675
0.4,4.292330329657755,0.010051876541178839,0.10025904717869026,4.408310113495066,4.133707848774352
0.45,4.33121225932055,0.012926168473753333,0.11369330883457185,4.494369941207654,4.1912746334677
0.5,4.383101737849426,0.0015103248341290353,0.03886289791213511,4.408354223226101,4.306987257418487
0.55,4.46034089164783,0.00465149418909174,0.06820186353093102,4.544770472361,4.371848870996269
0.6,4.577009878474202,0.0018069224625886214,0.04250791058836721,4.631950217312382,4.5066249916328225
0.6499999999999999,4.614387513529166,0.002137202140675153,0.04622988363250716,4.676156522461371,4.536423251346409
0.7,4.683539666925292,0.0051283314248248574,0.07161236921667134,4.733892193300736,4.547047607014575
0.75,4.691930133385601,0.00331674236122107,0.05759116565256402,4.788121761667025,4.60986451652987
0.7999999999999999,4.782923983073262,0.0024787285013736296,0.04978683060181306,4.816424850982859,4.685522491921059
0.85,4.845861327308642,4.651141251481903e-05,0.006819927603341477,4.856405876069358,4.836711292431905
0.8999999999999999,4.912587148996676,0.0003001768117074794,0.01732561143819979,4.9347240249192215,4.887817181346432
0.95,4.929577637518938,3.231973256791023e-05,0.005685044640801885,4.936390463449012,4.921860732517106


==> tikz/plot/change_beta/synthetic_eps_50_0.01_5batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,3.71719154236978,0.001957217446228023,0.044240450339344685,3.767516503027394,3.657994932450564
0.09999999999999998,3.8004780891374956,0.0033712130667022263,0.05806214831283998,3.872066814628598,3.7178741973568044
0.15000000000000002,3.9162398414864548,0.0029541751648229485,0.05435232437369122,4.011678913884356,3.8601651361466605
0.20000000000000007,3.9933028144158484,0.00031156727299257983,0.01765126831116053,4.021761039433919,3.970343459938033
0.25,4.0369592339040805,0.004354705017257555,0.06599018879543803,4.1044823789289016,3.9330114900233566
0.30000000000000004,4.121626938875687,0.003785528175864575,0.06152664606383623,4.226897078689195,4.042182431452334
0.35,4.224057186699388,0.010047630366294164,0.10023786892334735,4.397130719397198,4.10599431516606
0.4,4.243200618700182,0.007951319757025732,0.0891701730234148,4.3903713060298255,4.136165369565419
0.45,4.337355400893512,0.003708316647156653,0.06089594934933401,4.420735287218391,4.233802653791299
0.5,4.427175521481066,0.0013026680628357014,0.036092493164586195,4.487758697760714,4.38992446491071
0.55,4.4543765682439105,0.0026888575872318606,0.05185419546412672,4.538341181013096,4.403624680554771
0.6,4.569878279386861,0.00014343528607508498,0.011976447139076137,4.584947006868547,4.549531800926241
0.6499999999999999,4.606321713393852,0.001652831527844035,0.040655030781491665,4.663558204563084,4.536117814658956
0.7,4.699046033547498,0.005128823547997796,0.07161580515499212,4.7747662443292915,4.604416963256763
0.75,4.701175757932953,0.0008379927766248496,0.02894810488831436,4.7499842355901425,4.659724433748469
0.7999999999999999,4.763791459633416,0.003069939373151192,0.05540703360721626,4.839973732997859,4.70683349624672
0.85,4.811982848907822,0.0007907014577728985,0.028119414250174175,4.8592333260558584,4.776706557443719
0.8999999999999999,4.850444194160379,0.0011348804149603393,0.03368798621111596,4.887638902629595,4.799911802821166
0.95,4.869146621132165,0.0001843338526172521,0.013576960360008867,4.891148724039473,4.853211640842568


==> tikz/plot/change_beta/synthetic_eps_50_0.05_5batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,3.6014065258133643,0.009679819449322497,0.09838607345210244,3.733837015499193,3.4585699814294184
0.09999999999999998,3.781088159234284,0.0014272042462784174,0.03777835684990041,3.8166351818585222,3.721957474971644
0.15000000000000002,3.8578725699268497,0.004459452842179143,0.06677913478160033,3.9379894613171222,3.7458941655538927
0.20000000000000007,3.878857228863403,0.0035527912481951225,0.059605295471083126,3.986677720817809,3.807251669867006
0.25,3.952035124142944,0.0031676440231440646,0.05628182675734739,4.0397764654788215,3.887244324222548
0.30000000000000004,4.0810010008846875,0.004331762968400226,0.06581613000169659,4.165516842098508,3.962269721169968
0.35,4.186646943088389,0.009350709634225999,0.09669906739067341,4.311835070872162,4.058651369717527
0.4,4.240740677123474,0.0029084975053223884,0.053930487716340826,4.310609191539329,4.166256527336523
0.45,4.247624775867614,0.0034445274623655766,0.05869009679976322,4.328312324832763,4.155108644750219
0.5,4.391029744225583,0.01849844755626589,0.13600899807095812,4.538827160228308,4.138611316562351
0.55,4.4758724658729605,0.008012271373988952,0.08951129187978996,4.610067749727551,4.374518974455908
0.6,4.525389514481421,0.004825055608656041,0.06946262022596068,4.61344492486165,4.429788577572825
0.6499999999999999,4.639215228942642,0.0029459328463339505,0.05427644835777255,4.734348741943043,4.5685841101050215
0.7,4.635050010135415,0.003322917080740069,0.057644748943334545,4.708747661385505,4.533979327451341
0.75,4.742479607545626,0.0012305831490875073,0.03507966860002396,4.794355008828898,4.697176450503537
0.7999999999999999,4.75149998772668,0.005456119988472901,0.0738655534635252,4.852501906824506,4.631685347098127
0.85,4.828795563895236,0.0004899574048809134,0.022134981474600638,4.861281334004375,4.792284605665256
0.8999999999999999,4.870992992290089,0.00021214359422074602,0.014565149989641233,4.89643045856918,4.853689266976849
0.95,4.913781198203369,0.0005754669996283731,0.02398889325559587,4.956214019175065,4.891358476338123


==> tikz/plot/change_beta/synthetic_simple_1_0.1_10batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,3.513608083738827,0.0016774658256926808,0.04095687763602935,3.5726732720283327,3.431977410653846
0.09999999999999998,3.623555524840955,0.00389473193771729,0.06240778747654246,3.689724063440986,3.5045527950157567
0.15000000000000002,3.710674845460223,0.00784103832685892,0.08854963764386006,3.8337098402255183,3.538087207634305
0.20000000000000007,3.7909418172883256,0.004404812277139758,0.06636875979811405,3.912364782759224,3.706219704258261
0.25,3.8348182839661087,0.005908164814468429,0.07686458751901573,3.9774859934389344,3.689367870420778
0.30000000000000004,3.953673462421821,0.0072367195366380786,0.0850689105175215,4.051879116154455,3.7403746450207587
0.35,3.996696746564048,0.008833003637815084,0.09398406055185679,4.148960646008252,3.8574807941120333
0.4,4.058095411313677,0.00508188712572649,0.07128735600179383,4.171183851780179,3.9674698545278817
0.45,4.116150232096449,0.004333888969279078,0.06583227908312972,4.220695214337243,3.976623547575487
0.5,4.218059169868846,0.003826073281771662,0.061855260744512766,4.334462348866938,4.132620267081248
0.55,4.239341785124681,0.010022896646457748,0.10011441777515238,4.38518442292563,4.049143185477644
0.6,4.3865733706074845,0.006644636378519283,0.08151463904428016,4.494180461711144,4.259123995606596
0.6499999999999999,4.422036934710894,0.004300616939402764,0.06557908919314727,4.5066776862274835,4.3226422760467855
0.7,4.516934785454758,0.0031615069505216272,0.05622727941597057,4.600751767844805,4.409185160000464
0.75,4.586816765182824,0.0037094086929371924,0.06090491517880304,4.732237145784605,4.506127326673631
0.7999999999999999,4.655747950705513,0.0022675779876955788,0.04761909268030606,4.761949845046283,4.576769862862812
0.85,4.779357013410495,0.004003442890838708,0.06327276579096813,4.88229083424661,4.670374875447276
0.8999999999999999,4.837166993925665,0.0025677131311016522,0.05067260730514715,4.911417165105341,4.747893513993951
0.95,4.900814181423121,0.0006845676526398747,0.026164243781158183,4.943173510131013,4.857447522255333


==> tikz/plot/change_beta/synthetic_simple_1_0.1_5batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,3.5163712809090497,0.00438639145106085,0.06622983807213219,3.567814153602719,3.388184730493807
0.09999999999999998,3.615000145205272,0.001753082811682251,0.04186983176085439,3.6634470188245434,3.5402089008034476
0.15000000000000002,3.767166249016448,0.006427773627727467,0.08017339725699209,3.8942251924154156,3.6742295338241386
0.20000000000000007,3.7817483160086285,0.0019907552263397914,0.04461788011929513,3.832911453935333,3.701405546924135
0.25,3.8129077067056834,0.010693781165842724,0.10341074008942555,3.93828666013437,3.6956892332897606
0.30000000000000004,3.98706121927789,0.010778733042036446,0.10382067733373948,4.1203180483416615,3.8452217847099246
0.35,3.961767536657051,0.006838886694355513,0.0826975615986077,4.067043035624526,3.858813046694293
0.4,4.054023585861046,0.010788201857038323,0.10386626910137055,4.2000763833377555,3.9371030455368854
0.45,4.243055571992172,0.004439343184023798,0.06662839622881372,4.326564768813192,4.12526535783003
0.5,4.202424429353115,0.007918747005321284,0.08898734182635912,4.2971316024058845,4.058289213983337
0.55,4.288942851400049,0.014443021101379502,0.12017912090450447,4.518032597662423,4.200290265884527
0.6,4.364014166085165,0.012656675786135043,0.11250189236690662,4.527203552491313,4.204338832091386
0.6499999999999999,4.519491230869308,0.019145004665638187,0.13836547497709892,4.621631206115529,4.2603403333164795
0.7,4.576606699512007,0.008271982698512982,0.09095044089235073,4.653724207832394,4.397971825090881
0.75,4.524646899305393,0.003742628904901196,0.06117702922585565,4.605246453504798,4.435051502642077
0.7999999999999999,4.710446351453443,0.008591965502304486,0.09269285572418452,4.841452717590931,4.620530472953974
0.85,4.723592194267312,0.003499802801039885,0.05915913117211818,4.804971116001315,4.634826675940156
0.8999999999999999,4.814811632045826,0.004447142530267302,0.06668689924016037,4.898723623016665,4.69911320488348
0.95,4.8826579675914745,0.0018284930030496604,0.042760881691677737,4.929421142206633,4.829182101550601


==> tikz/plot/synthetic_eps_50_0.01_5batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,3.71719154236978,0.001957217446228023,0.044240450339344685,3.767516503027394,3.657994932450564
0.09999999999999998,3.8004780891374956,0.0033712130667022263,0.05806214831283998,3.872066814628598,3.7178741973568044
0.15000000000000002,3.9162398414864548,0.0029541751648229485,0.05435232437369122,4.011678913884356,3.8601651361466605
0.20000000000000007,3.9933028144158484,0.00031156727299257983,0.01765126831116053,4.021761039433919,3.970343459938033
0.25,4.0369592339040805,0.004354705017257555,0.06599018879543803,4.1044823789289016,3.9330114900233566
0.30000000000000004,4.121626938875687,0.003785528175864575,0.06152664606383623,4.226897078689195,4.042182431452334
0.35,4.224057186699388,0.010047630366294164,0.10023786892334735,4.397130719397198,4.10599431516606
0.4,4.243200618700182,0.007951319757025732,0.0891701730234148,4.3903713060298255,4.136165369565419
0.45,4.337355400893512,0.003708316647156653,0.06089594934933401,4.420735287218391,4.233802653791299
0.5,4.427175521481066,0.0013026680628357014,0.036092493164586195,4.487758697760714,4.38992446491071
0.55,4.4543765682439105,0.0026888575872318606,0.05185419546412672,4.538341181013096,4.403624680554771
0.6,4.569878279386861,0.00014343528607508498,0.011976447139076137,4.584947006868547,4.549531800926241
0.6499999999999999,4.606321713393852,0.001652831527844035,0.040655030781491665,4.663558204563084,4.536117814658956
0.7,4.699046033547498,0.005128823547997796,0.07161580515499212,4.7747662443292915,4.604416963256763
0.75,4.701175757932953,0.0008379927766248496,0.02894810488831436,4.7499842355901425,4.659724433748469
0.7999999999999999,4.763791459633416,0.003069939373151192,0.05540703360721626,4.839973732997859,4.70683349624672
0.85,4.811982848907822,0.0007907014577728985,0.028119414250174175,4.8592333260558584,4.776706557443719
0.8999999999999999,4.850444194160379,0.0011348804149603393,0.03368798621111596,4.887638902629595,4.799911802821166
0.95,4.869146621132165,0.0001843338526172521,0.013576960360008867,4.891148724039473,4.853211640842568


==> tikz/plot/synthetic_eps_50_0.05_5batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,3.6014065258133643,0.009679819449322497,0.09838607345210244,3.733837015499193,3.4585699814294184
0.09999999999999998,3.781088159234284,0.0014272042462784174,0.03777835684990041,3.8166351818585222,3.721957474971644
0.15000000000000002,3.8578725699268497,0.004459452842179143,0.06677913478160033,3.9379894613171222,3.7458941655538927
0.20000000000000007,3.878857228863403,0.0035527912481951225,0.059605295471083126,3.986677720817809,3.807251669867006
0.25,3.952035124142944,0.0031676440231440646,0.05628182675734739,4.0397764654788215,3.887244324222548
0.30000000000000004,4.0810010008846875,0.004331762968400226,0.06581613000169659,4.165516842098508,3.962269721169968
0.35,4.186646943088389,0.009350709634225999,0.09669906739067341,4.311835070872162,4.058651369717527
0.4,4.240740677123474,0.0029084975053223884,0.053930487716340826,4.310609191539329,4.166256527336523
0.45,4.247624775867614,0.0034445274623655766,0.05869009679976322,4.328312324832763,4.155108644750219
0.5,4.391029744225583,0.01849844755626589,0.13600899807095812,4.538827160228308,4.138611316562351
0.55,4.4758724658729605,0.008012271373988952,0.08951129187978996,4.610067749727551,4.374518974455908
0.6,4.525389514481421,0.004825055608656041,0.06946262022596068,4.61344492486165,4.429788577572825
0.6499999999999999,4.639215228942642,0.0029459328463339505,0.05427644835777255,4.734348741943043,4.5685841101050215
0.7,4.635050010135415,0.003322917080740069,0.057644748943334545,4.708747661385505,4.533979327451341
0.75,4.742479607545626,0.0012305831490875073,0.03507966860002396,4.794355008828898,4.697176450503537
0.7999999999999999,4.75149998772668,0.005456119988472901,0.0738655534635252,4.852501906824506,4.631685347098127
0.85,4.828795563895236,0.0004899574048809134,0.022134981474600638,4.861281334004375,4.792284605665256
0.8999999999999999,4.870992992290089,0.00021214359422074602,0.014565149989641233,4.89643045856918,4.853689266976849
0.95,4.913781198203369,0.0005754669996283731,0.02398889325559587,4.956214019175065,4.891358476338123


==> tikz/plot/synthetic_eps_50_0.1_5batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,3.7004105692486378,0.008352266118619573,0.09139073322071321,3.799155417673717,3.586361754074298
0.09999999999999998,3.8429946518285427,0.0016019655764149452,0.0400245621639381,3.8954508499457488,3.785630891868533
0.15000000000000002,3.8995617843733497,0.007069323161930629,0.08407926713483312,4.02929786501443,3.783745458127295
0.20000000000000007,3.956658882904571,0.008247141925426787,0.09081377607734846,4.1255504822250755,3.876149595911926
0.25,4.074518680508659,0.0031413830048071514,0.05604804193553198,4.178257607604608,4.015529237347653
0.30000000000000004,4.193058112117359,0.0021086220390110376,0.04591973474456312,4.254627391590108,4.114665281073149
0.35,4.247562473493373,0.003226859831730848,0.056805456003194345,4.333359721245284,4.184048247142305
0.4,4.300913150948852,0.005265888987797685,0.07256644532976439,4.406320137442674,4.207960392660043
0.45,4.415861536651502,0.0024039011467917545,0.04902959460154402,4.506987996834469,4.360583788636856
0.5,4.358324377519289,0.006308405492124155,0.079425471305647,4.422912421158207,4.232958407716041
0.55,4.592170447761545,0.003438227253446864,0.05863639870802831,4.6915530132012995,4.5275024753895705
0.6,4.56233413168526,0.004985114215140093,0.0706053412649503,4.676569475747453,4.479020483948923
0.6499999999999999,4.6171230119116755,0.003147833156514212,0.05610555370472884,4.689429672316552,4.518668112422651
0.7,4.670981809988199,0.0012390834807019357,0.035200617618188684,4.713860692909361,4.619303194960755
0.75,4.737271539402248,0.004900541488545381,0.07000386766847515,4.812080865238475,4.624888816413488
0.7999999999999999,4.7334240179584,0.0030146509403832116,0.05490583703380918,4.832456969076002,4.664604828117082
0.85,4.801533915438105,0.0015855083918965749,0.03981844286127441,4.850601382691574,4.757930636152506
0.8999999999999999,4.8618489262745,0.0010623530516071765,0.03259375786262113,4.907050358900119,4.815511135092333
0.95,4.917943496826882,0.0007455402289938911,0.02730458256399264,4.940864828458398,4.866996566795786


==> tikz/plot/synthetic_simple_50_0.1_10batches.csv <==
alpha,means,variance,std,max,min
0.050000000000000044,3.6613279057895403,0.0021071593120894705,0.04590380498487539,3.724187278014491,3.577834495027172
0.09999999999999998,3.7095780590338,0.002822566269204168,0.05312782951715765,3.8115107468946343,3.6333924072068764
0.15000000000000002,3.7891282148729295,0.0017759575237400783,0.04214211104987597,3.8696909495095757,3.7041453981175056
0.20000000000000007,3.83725172097184,0.006248688559944996,0.07904864679388886,3.962339008780591,3.6745248978839866
0.25,3.926733481706259,0.0051167981905139905,0.07153179845714765,4.058729658645429,3.8440206824704175
0.30000000000000004,3.9497632148985553,0.0043771252204874555,0.06615984598294841,4.002236688699271,3.767317673725403
0.35,4.051583553391913,0.00873877918402565,0.0934814376441957,4.23661703227208,3.9231563376679843
0.4,4.101019324327703,0.002321116749399009,0.04817796954417038,4.1777237045696145,4.0327455073686025
0.45,4.187569797239277,0.0016223169746266027,0.04027799615952366,4.239424852084463,4.118723617607823
0.5,4.2568794948579,0.002046748489510722,0.04524100451482838,4.324690841219969,4.190490800721091
0.55,4.314211846265809,0.00801401792764338,0.08952104740028113,4.4757832217177835,4.173745578248248
0.6,4.379963934904011,0.0029708826529909055,0.05450580384684649,4.4940766012764914,4.304558586634688
0.6499999999999999,4.467078685043433,0.003738588754905796,0.06114400015460058,4.5523738978803445,4.363205004329949
0.7,4.534362755692616,0.00336377353414676,0.057998047675303345,4.643162826414661,4.4471136740216535
0.75,4.583850302935123,0.003913720718694016,0.06255973720128638,4.702986294754364,4.46351912631514
0.7999999999999999,4.694183350494393,0.002845443467088287,0.05334269834839898,4.786256044447142,4.559911148888334
0.85,4.75598829075186,0.00313462296651565,0.05598770370818623,4.840809684104406,4.658767718111295
0.8999999999999999,4.839173532989578,0.0019645597503765667,0.044323354457628396,4.902782250836505,4.754342483954725
0.95,4.894798634645427,0.000552534737940429,0.023506057473349905,4.9542698808185115,4.86534307418279

